Local Message Passing on Frustrated Systems

Message passing on factor graphs is a powerful framework for probabilistic inference, which finds important applications in various scientific domains. The most wide-spread message passing scheme is the sum-product algorithm (SPA) which gives exact results on trees but often fails on graphs with many small cycles. We search for an alternative message passing algorithm that works particularly well on such cyclic graphs. Therefore, we challenge the extrinsic principle of the SPA, which loses its objective on graphs with cycles. We further replace the local SPA message update rule at the factor nodes of the underlying graph with a generic mapping, which is optimized in a data-driven fashion. These modifications lead to a considerable improvement in performance while preserving the simplicity of the SPA. We evaluate our method for two classes of cyclic graphs: the 2x2 fully connected Ising grid and factor graphs for symbol detection on linear communication channels with inter-symbol interference. To enable the method for large graphs as they occur in practical applications, we develop a novel loss function that is inspired by the Bethe approximation from statistical physics and allows for training in an unsupervised fashion.

==> num_results/Ising/table_2x2Ising_LLR_in_out.csv <==
,LLR_in,LLR_out_NMP J0,LLR_out_BP J0,LLR_out_NMP J1,LLR_out_BP J1,LLR_out_NMP J2,LLR_out_BP J2,LLR_out_NMP J3,LLR_out_BP J3,LLR_out_NMP J4,LLR_out_BP J4,LLR_out_NMP J5,LLR_out_BP J5,LLR_out_NMP J6,LLR_out_BP J6
0,-25.0,-1.0867146,-4.0,-0.90412563,-2.6666665,-0.7107161,-1.3333334,-0.5197216,0.0,-0.33889365,1.3333334,-0.16585337,2.6666665,0.01196052,4.0
1,-24.8998,-1.0890905,-4.0,-0.90618455,-2.6666665,-0.7121469,-1.3333334,-0.520105,0.0,-0.3377803,1.3333334,-0.16275011,2.6666665,0.017671848,4.0
2,-24.799599,-1.091475,-4.0,-0.90823704,-2.6666665,-0.71355814,-1.3333334,-0.5204533,0.0,-0.33660826,1.3333334,-0.15955338,2.6666665,0.023524616,4.0
3,-24.699398,-1.0938692,-4.0,-0.91028345,-2.6666665,-0.7149506,-1.3333334,-0.52076566,0.0,-0.33537608,1.3333334,-0.15626158,2.6666665,0.029520543,4.0
4,-24.5992,-1.0962746,-4.0,-0.9123245,-2.6666665,-0.7163234,-1.3333334,-0.5210415,0.0,-0.33408278,1.3333334,-0.15287171,2.6666665,0.03566335,4.0
5,-24.498999,-1.0986917,-4.0,-0.91435933,-2.6666665,-0.717676,-1.3333334,-0.52127945,0.0,-0.3327255,1.3333334,-0.1493825,2.6666665,0.041956764,4.0
6,-24.398798,-1.101122,-4.0,-0.91638905,-2.6666665,-0.7190079,-1.3333334,-0.521479,0.0,-0.33130366,1.3333334,-0.14579022,2.6666665,0.048403498,4.0
7,-24.298597,-1.1035659,-4.0,-0.91841406,-2.6666665,-0.7203187,-1.3333334,-0.5216388,0.0,-0.3298155,1.3333334,-0.14209299,2.6666665,0.055006847,4.0
8,-24.198397,-1.1060257,-4.0,-0.9204343,-2.6666665,-0.7216088,-1.3333334,-0.521758,0.0,-0.32825923,1.3333334,-0.13828869,2.6666665,0.06176982,4.0
9,-24.098196,-1.1085018,-4.0,-0.92245024,-2.6666665,-0.7228776,-1.3333334,-0.5218358,0.0,-0.32663321,1.3333334,-0.13437486,2.6666665,0.06869686,4.0
10,-23.997995,-1.1109964,-4.0,-0.92446166,-2.6666665,-0.72412425,-1.3333334,-0.521871,0.0,-0.3249358,1.3333334,-0.13034824,2.6666665,0.075790524,4.0
11,-23.897795,-1.1135098,-4.0,-0.92647016,-2.6666665,-0.7253484,-1.3333334,-0.52186227,0.0,-0.3231649,1.3333334,-0.12620664,2.6666665,0.0830547,4.0
12,-23.797596,-1.116045,-4.0,-0.92847586,-2.6666665,-0.7265504,-1.3333334,-0.52180886,0.0,-0.32131916,1.3333334,-0.12194752,2.6666665,0.090492524,4.0
13,-23.697395,-1.1186022,-4.0,-0.93047833,-2.6666665,-0.72772914,-1.3333334,-0.5217099,0.0,-0.3193964,1.3333334,-0.11756814,2.6666665,0.09810843,4.0
14,-23.597195,-1.121184,-4.0,-0.93247926,-2.6666665,-0.7288849,-1.3333334,-0.52156436,0.0,-0.31739488,1.3333334,-0.113065794,2.6666665,0.10590516,4.0
15,-23.496994,-1.1237915,-4.0,-0.93447846,-2.6666665,-0.7300168,-1.3333334,-0.5213708,0.0,-0.31531265,1.3333334,-0.10843689,2.6666665,0.11388727,4.0
16,-23.396793,-1.1264269,-4.0,-0.936477,-2.6666665,-0.7311255,-1.3333334,-0.5211283,0.0,-0.31314808,1.3333334,-0.10368001,2.6666665,0.12205793,4.0
17,-23.296593,-1.1290923,-4.0,-0.9384752,-2.6666665,-0.73220974,-1.3333334,-0.5208357,0.0,-0.3108989,1.3333334,-0.09879098,2.6666665,0.13042113,4.0
18,-23.196392,-1.1317893,-4.0,-0.9404743,-2.6666665,-0.7332691,-1.3333334,-0.52049166,0.0,-0.30856284,1.3333334,-0.09376711,2.6666665,0.13898133,4.0
19,-23.096191,-1.1345205,-4.0,-0.94247437,-2.6666665,-0.7343044,-1.3333334,-0.5200955,0.0,-0.30613816,1.3333334,-0.08860565,2.6666665,0.14774123,4.0
20,-22.995993,-1.1372874,-4.0,-0.9444767,-2.6666665,-0.7353144,-1.3333334,-0.51964504,0.0,-0.30362272,1.3333334,-0.08330304,2.6666665,0.15670598,4.0
21,-22.895792,-1.140093,-4.0,-0.94648206,-2.6666665,-0.7362995,-1.3333334,-0.51914036,0.0,-0.30101436,1.3333334,-0.077856705,2.6666665,0.16587918,4.0
22,-22.795591,-1.1429397,-4.0,-0.94849116,-2.6666665,-0.73725927,-1.3333334,-0.5185801,0.0,-0.2983112,1.3333334,-0.072262906,2.6666665,0.17526454,4.0
23,-22.69539,-1.1458298,-4.0,-0.95050514,-2.6666665,-0.7381932,-1.3333334,-0.51796204,0.0,-0.29551074,1.3333334,-0.066519655,2.6666665,0.18486692,4.0
24,-22.59519,-1.1487658,-4.0,-0.9525251,-2.6666665,-0.7391014,-1.3333334,-0.51728576,0.0,-0.29261035,1.3333334,-0.060622223,2.6666665,0.19468991,4.0
25,-22.49499,-1.1517514,-4.0,-0.9545521,-2.6666665,-0.73998356,-1.3333334,-0.51654994,0.0,-0.28960857,1.3333334,-0.0545676,2.6666665,0.20473796,4.0
26,-22.394789,-1.1547884,-4.0,-0.95658755,-2.6666665,-0.74084026,-1.3333334,-0.5157531,0.0,-0.2865026,1.3333334,-0.04835264,2.6666665,0.21501505,4.0
27,-22.294588,-1.1578809,-4.0,-0.9586318,-2.6666665,-0.74167013,-1.3333334,-0.51489383,0.0,-0.28328982,1.3333334,-0.041973908,2.6666665,0.22552621,4.0
28,-22.19439,-1.1610307,-4.0,-0.96068734,-2.6666665,-0.74247366,-1.3333334,-0.51397103,0.0,-0.27996826,1.3333334,-0.035427675,2.6666665,0.23627502,4.0
29,-22.094189,-1.1642427,-4.0,-0.96275485,-2.6666665,-0.7432509,-1.3333334,-0.51298386,0.0,-0.27653545,1.3333334,-0.028710514,2.6666665,0.24726562,4.0
30,-21.993988,-1.1675192,-4.0,-0.96483594,-2.6666665,-0.7440016,-1.3333334,-0.51193076,0.0,-0.27298868,1.3333334,-0.02181884,2.6666665,0.25850347,4.0
31,-21.893787,-1.1708652,-4.0,-0.96693236,-2.6666665,-0.7447261,-1.3333334,-0.5108101,0.0,-0.26932567,1.3333334,-0.014749078,2.6666665,0.2699917,4.0
32,-21.793587,-1.174283,-4.0,-0.9690455,-2.6666665,-0.74542415,-1.3333334,-0.5096207,0.0,-0.2655437,1.3333334,-0.0074977903,2.6666665,0.28173572,4.0
33,-21.693386,-1.1777778,-4.0,-0.97117716,-2.6666665,-0.7460957,-1.3333334,-0.5083611,0.0,-0.26164004,1.3333334,-6.053835e-05,2.6666665,0.29373962,4.0
34,-21.593185,-1.1813527,-4.0,-0.97332954,-2.6666665,-0.74674124,-1.3333334,-0.50703055,0.0,-0.25761226,1.3333334,0.0075659696,2.6666665,0.3060076,4.0
35,-21.492985,-1.1850128,-4.0,-0.9755041,-2.6666665,-0.7473605,-1.3333334,-0.50562704,0.0,-0.25345764,1.3333334,0.015385885,2.6666665,0.31854475,4.0
36,-21.392786,-1.1887617,-4.0,-0.9777032,-2.6666665,-0.74795365,-1.3333334,-0.5041489,0.0,-0.24917346,1.3333334,0.023403075,2.6666665,0.33135533,4.0
37,-21.292585,-1.1926056,-4.0,-0.9799286,-2.6666665,-0.74852127,-1.3333334,-0.5025962,0.0,-0.24475701,1.3333334,0.031621113,2.6666665,0.34444305,4.0
38,-21.192385,-1.1965476,-4.0,-0.98218334,-2.6666665,-0.74906343,-1.3333334,-0.5009665,0.0,-0.24020542,1.3333334,0.04004387,2.6666665,0.35781324,4.0
39,-21.092184,-1.2005937,-4.0,-0.98446846,-2.6666665,-0.7495804,-1.3333334,-0.4992586,0.0,-0.23551595,1.3333334,0.048675787,2.6666665,0.37147063,4.0
40,-20.991983,-1.2047491,-4.0,-0.9867876,-2.6666665,-0.75007254,-1.3333334,-0.49747112,0.0,-0.23068607,1.3333334,0.057520863,2.6666665,0.38541874,4.0
41,-20.891783,-1.2090191,-4.0,-0.989143,-2.6666665,-0.75054014,-1.3333334,-0.49560305,0.0,-0.22571228,1.3333334,0.06658297,2.6666665,0.39966306,4.0
42,-20.791582,-1.2134093,-4.0,-0.9915375,-2.6666665,-0.7509843,-1.3333334,-0.4936525,0.0,-0.22059207,1.3333334,0.07586597,2.6666665,0.41420728,4.0
43,-20.691381,-1.2179255,-4.0,-0.9939741,-2.6666665,-0.75140494,-1.3333334,-0.49161863,0.0,-0.21532267,1.3333334,0.0853743,2.6666665,0.42905575,4.0
44,-20.591183,-1.2225742,-4.0,-0.9964554,-2.6666665,-0.7518025,-1.3333334,-0.48949945,0.0,-0.20990038,1.3333334,0.095112406,2.6666665,0.44421342,4.0
45,-20.490982,-1.227361,-4.0,-0.99898463,-2.6666665,-0.75217855,-1.3333334,-0.48729467,0.0,-0.20432334,1.3333334,0.10508343,2.6666665,0.459684,4.0
46,-20.390781,-1.2322932,-4.0,-1.0015655,-2.6666665,-0.7525329,-1.3333334,-0.48500213,0.0,-0.19858795,1.3333334,0.115292095,2.6666665,0.47547188,4.0
47,-20.29058,-1.2373763,-4.0,-1.0042009,-2.6666665,-0.75286674,-1.3333334,-0.4826208,0.0,-0.19269067,1.3333334,0.12574312,2.6666665,0.49158186,4.0
48,-20.19038,-1.2426184,-4.0,-1.0068952,-2.6666665,-0.7531811,-1.3333334,-0.48014933,0.0,-0.18662946,1.3333334,0.13644011,2.6666665,0.5080175,4.0
49,-20.09018,-1.2480261,-4.0,-1.0096514,-2.6666665,-0.75347674,-1.3333334,-0.47758663,0.0,-0.18040061,1.3333334,0.14738719,2.6666665,0.52478325,4.0
50,-19.989979,-1.2536076,-4.0,-1.0124741,-2.6666665,-0.75375503,-1.3333334,-0.47493145,0.0,-0.17400141,1.3333334,0.15858881,2.6666665,0.54188263,4.0
51,-19.889778,-1.259369,-4.0,-1.0153666,-2.6666665,-0.7540169,-1.3333334,-0.47218224,0.0,-0.16742884,1.3333334,0.17004868,2.6666665,0.5593197,4.0
52,-19.78958,-1.2653193,-4.0,-1.0183334,-2.6666665,-0.7542631,-1.3333334,-0.46933794,0.0,-0.16067961,1.3333334,0.1817714,2.6666665,0.57709783,4.0
53,-19.689379,-1.2714664,-4.0,-1.0213797,-2.6666665,-0.75449634,-1.3333334,-0.4663979,0.0,-0.15375072,1.3333334,0.19376068,2.6666665,0.5952215,4.0
54,-19.589178,-1.277818,-4.0,-1.0245088,-2.6666665,-0.75471663,-1.3333334,-0.46336034,0.0,-0.14663915,1.3333334,0.20602123,2.6666665,0.6136937,4.0
55,-19.488977,-1.2843833,-3.9999995,-1.0277271,-2.6666665,-0.7549262,-1.3333334,-0.46022475,0.0,-0.13934205,1.3333334,0.21855667,2.6666665,0.6325184,3.9999995
56,-19.388777,-1.2911707,-3.9999995,-1.0310382,-2.6666665,-0.75512666,-1.3333334,-0.45698935,0.0,-0.1318557,1.3333334,0.23137183,2.6666665,0.6516987,3.9999995
57,-19.288576,-1.2981883,-3.9999995,-1.0344478,-2.6666665,-0.7553195,-1.3333334,-0.45365387,0.0,-0.12417779,1.3333334,0.24446958,2.6666665,0.67123675,3.9999995
58,-19.188375,-1.3054461,-3.9999995,-1.0379617,-2.6666665,-0.7555072,-1.3333334,-0.45021722,0.0,-0.116304904,1.3333334,0.2578541,2.6666665,0.6911364,3.9999995
59,-19.088175,-1.3129534,-3.9999995,-1.0415846,-2.6666665,-0.7556911,-1.3333334,-0.4466783,0.0,-0.108234465,1.3333334,0.27152964,2.6666665,0.71140045,3.9999995
60,-18.987976,-1.3207191,-3.9999995,-1.0453224,-2.6666665,-0.7558736,-1.3333334,-0.4430365,0.0,-0.0999636,1.3333334,0.28549936,2.6666665,0.7320308,3.9999995
61,-18.887775,-1.3287534,-3.9999995,-1.0491816,-2.6666665,-0.7560576,-1.3333334,-0.43929133,0.0,-0.09148916,1.3333334,0.29976732,2.6666665,0.75303036,3.9999995
62,-18.787575,-1.3370652,-3.9999995,-1.0531678,-2.6666665,-0.7562444,-1.3333334,-0.43544105,0.0,-0.082807854,1.3333334,0.31433743,2.6666665,0.7744007,3.9999995
63,-18.687374,-1.3456656,-3.9999995,-1.0572875,-2.6666665,-0.75643754,-1.3333334,-0.43148658,0.0,-0.07391783,1.3333334,0.3292128,2.6666665,0.79614484,3.9999995
64,-18.587173,-1.3545637,-3.9999995,-1.0615474,-2.6666665,-0.75663924,-1.3333334,-0.42742616,0.0,-0.06481563,1.3333334,0.3443971,2.6666665,0.8182635,3.9999995
65,-18.486973,-1.3637692,-3.9999995,-1.0659537,-2.6666665,-0.75685215,-1.3333334,-0.42325968,0.0,-0.05549842,1.3333334,0.3598935,2.6666665,0.8407582,3.9999995
66,-18.386772,-1.3732933,-3.9999995,-1.0705135,-2.6666665,-0.7570792,-1.3333334,-0.4189871,0.0,-0.045964893,1.3333334,0.3757041,2.6666665,0.86363,3.9999995
67,-18.286572,-1.3831455,-3.9999995,-1.0752332,-2.6666665,-0.7573241,-1.3333334,-0.414608,0.0,-0.0362109,1.3333334,0.3918337,2.6666665,0.8868797,3.9999995
68,-18.186373,-1.3933365,-3.9999995,-1.0801212,-2.6666665,-0.7575897,-1.3333334,-0.41012254,0.0,-0.026235724,1.3333334,0.40828323,2.6666665,0.9105077,3.9999995
69,-18.086172,-1.4038765,-3.9999995,-1.0851842,-2.6666665,-0.75787973,-1.3333334,-0.40553027,0.0,-0.016035791,1.3333334,0.4250566,2.6666665,0.9345143,3.9999995
70,-17.985971,-1.4147754,-3.999999,-1.0904295,-2.6666665,-0.75819725,-1.3333334,-0.40083122,0.0,-0.0056090937,1.3333334,0.44215608,2.6666665,0.9588997,3.999999
71,-17.88577,-1.4260436,-3.999999,-1.0958654,-2.6666665,-0.758547,-1.3333333,-0.3960261,0.0,0.005045942,1.3333333,0.45958367,2.6666665,0.9836632,3.999999
72,-17.785572,-1.4376906,-3.999999,-1.1014991,-2.6666665,-0.75893223,-1.3333333,-0.39111504,0.0,0.015931465,1.3333333,0.47734153,2.6666665,1.008803,3.999999
73,-17.685371,-1.4497268,-3.9999986,-1.1073385,-2.6666665,-0.75935686,-1.3333333,-0.38609844,0.0,0.027049333,1.3333333,0.4954311,2.6666665,1.0343198,3.9999986
74,-17.58517,-1.4621627,-3.9999986,-1.1133921,-2.6666665,-0.7598254,-1.3333333,-0.38097695,0.0,0.03840098,1.3333333,0.51385427,2.6666665,1.0602102,3.9999986
75,-17.48497,-1.4750056,-3.9999986,-1.1196676,-2.6666665,-0.76034266,-1.3333333,-0.3757515,0.0,0.04998798,1.3333333,0.5326115,2.6666665,1.0864727,3.9999986
76,-17.384771,-1.4882672,-3.9999986,-1.1261733,-2.6666665,-0.76091313,-1.3333333,-0.37042284,0.0,0.061811768,1.3333333,0.55170476,2.6666665,1.1131049,3.9999986
77,-17.28457,-1.5019549,-3.9999986,-1.1329178,-2.6666663,-0.7615409,-1.3333333,-0.36499238,0.0,0.07387334,1.3333333,0.57113427,2.6666663,1.1401035,3.9999986
78,-17.18437,-1.5160775,-3.999998,-1.1399083,-2.6666663,-0.76223135,-1.3333333,-0.359461,0.0,0.08617327,1.3333333,0.59090096,2.6666663,1.1674662,3.999998
79,-17.08417,-1.5306442,-3.999998,-1.1471543,-2.666666,-0.7629895,-1.3333333,-0.35383072,0.0,0.09871242,1.3333333,0.61100435,2.666666,1.195188,3.999998
80,-16.983969,-1.5456607,-3.9999976,-1.1546631,-2.666666,-0.7638207,-1.3333333,-0.34810248,0.0,0.11149151,1.3333333,0.63144404,2.666666,1.2232649,3.9999976
81,-16.883768,-1.5611366,-3.9999976,-1.1624439,-2.666666,-0.76473045,-1.3333333,-0.34227934,0.0,0.12451024,1.3333333,0.65221924,2.666666,1.2516923,3.9999976
82,-16.783567,-1.5770766,-3.9999971,-1.1705034,-2.666666,-0.7657238,-1.3333333,-0.33636203,0.0,0.13776876,1.3333333,0.6733295,2.666666,1.280464,3.9999971
83,-16.683367,-1.5934879,-3.9999967,-1.1788511,-2.666666,-0.76680666,-1.3333333,-0.3303538,0.0,0.15126608,1.3333333,0.69477254,2.666666,1.3095753,3.9999967
84,-16.583168,-1.6103745,-3.9999967,-1.1874933,-2.6666658,-0.76798445,-1.3333333,-0.32425636,0.0,0.16500233,1.3333333,0.71654713,2.6666658,1.3390193,3.9999967
85,-16.482967,-1.6277429,-3.9999962,-1.1964388,-2.6666658,-0.76926357,-1.3333333,-0.31807333,0.0,0.17897579,1.3333333,0.7386503,2.6666658,1.3687884,3.9999962
86,-16.382767,-1.6455952,-3.9999957,-1.2056952,-2.6666656,-0.7706497,-1.3333333,-0.3118074,0.0,0.19318603,1.3333333,0.7610803,2.6666656,1.3988765,3.9999957
87,-16.282566,-1.6639359,-3.9999952,-1.2152684,-2.6666656,-0.7721488,-1.333333,-0.30546102,0.0,0.20763107,1.333333,0.78383315,2.6666656,1.4292752,3.9999952
88,-16.182365,-1.6827661,-3.9999948,-1.2251661,-2.6666656,-0.77376723,-1.333333,-0.29903847,0.0,0.22230814,1.333333,0.806905,2.6666656,1.4599746,3.9999948
89,-16.082165,-1.7020869,-3.9999943,-1.235395,-2.666665,-0.7755105,-1.333333,-0.29254305,0.0,0.23721614,1.333333,0.8302925,2.666665,1.4909675,3.9999943
90,-15.981965,-1.7218989,-3.9999938,-1.2459605,-2.666665,-0.77738583,-1.333333,-0.28597865,0.0,0.25235093,1.333333,0.85398924,2.666665,1.5222423,3.9999938
91,-15.881764,-1.7422024,-3.9999928,-1.2568687,-2.666665,-0.77939904,-1.333333,-0.2793498,0.0,0.2677103,1.333333,0.87799084,2.666665,1.5537896,3.9999928
92,-15.781564,-1.7629924,-3.9999924,-1.2681239,-2.6666646,-0.7815555,-1.333333,-0.27266085,0.0,0.28329,1.333333,0.9022919,2.6666646,1.5855987,3.9999924
93,-15.681363,-1.784269,-3.9999914,-1.2797327,-2.6666646,-0.78386194,-1.3333328,-0.2659159,0.0,0.29908717,1.3333328,0.9268856,2.6666646,1.617658,3.9999914
94,-15.581163,-1.8060274,-3.999991,-1.291696,-2.6666641,-0.7863248,-1.3333328,-0.25912058,0.0,0.3150949,1.3333328,0.95176405,2.6666641,1.6499547,3.999991
95,-15.480963,-1.8282609,-3.9999897,-1.3040203,-2.6666641,-0.7889494,-1.3333328,-0.25227988,0.0,0.3313108,1.3333328,0.97692025,2.6666641,1.6824768,3.9999897
96,-15.380762,-1.8509654,-3.9999888,-1.3167068,-2.6666636,-0.79174215,-1.3333325,-0.2453995,0.0,0.34772828,1.3333325,1.0023458,2.6666636,1.7152108,3.9999888
97,-15.280561,-1.87413,-3.9999874,-1.3297559,-2.6666636,-0.79470825,-1.3333328,-0.23848465,0.0,0.36434087,1.3333328,1.0280316,2.6666636,1.7481437,3.9999874
98,-15.180362,-1.8977476,-3.999986,-1.3431712,-2.6666632,-0.7978533,-1.3333325,-0.23154144,0.0,0.381143,1.3333325,1.0539688,2.6666632,1.7812595,3.999986
99,-15.080161,-1.9218097,-3.9999845,-1.356952,-2.6666627,-0.80118275,-1.3333323,-0.22457618,0.0,0.39812696,1.3333323,1.0801462,2.6666627,1.8145442,3.9999845
100,-14.97996,-1.9463031,-3.9999828,-1.371097,-2.6666622,-0.80470175,-1.3333323,-0.21759532,0.0,0.41528586,1.3333323,1.1065536,2.6666622,1.8479824,3.9999828
101,-14.87976,-1.9712149,-3.999981,-1.3856055,-2.6666617,-0.8084141,-1.3333323,-0.2106053,0.0,0.43261108,1.3333323,1.1331785,2.6666617,1.8815578,3.999981
102,-14.77956,-1.9965312,-3.999979,-1.4004728,-2.6666613,-0.8123249,-1.3333321,-0.20361242,0.0,0.45009452,1.3333321,1.1600095,2.6666613,1.915254,3.999979
103,-14.679359,-2.0222392,-3.999977,-1.4156978,-2.6666608,-0.8164382,-1.3333321,-0.1966254,0.0,0.46772614,1.3333321,1.187033,2.6666608,1.9490526,3.999977
104,-14.579159,-2.0483215,-3.9999747,-1.4312751,-2.6666598,-0.82075685,-1.3333317,-0.18965025,0.0,0.48549673,1.3333317,1.2142365,2.6666598,1.9829376,3.9999747
105,-14.478958,-2.0747614,-3.9999719,-1.4471986,-2.6666594,-0.8252844,-1.3333316,-0.1826943,0.0,0.5033962,1.3333316,1.241604,2.6666594,2.01689,3.9999719
106,-14.378758,-2.1015391,-3.999969,-1.4634604,-2.6666584,-0.8300231,-1.3333313,-0.17576528,0.0,0.521413,1.3333313,1.2691213,2.6666584,2.0508919,3.999969
107,-14.278558,-2.1286368,-3.9999657,-1.4800539,-2.6666577,-0.83497435,-1.3333311,-0.16887102,0.0,0.5395361,1.3333311,1.2967726,2.6666577,2.084922,3.9999657
108,-14.178357,-2.1560352,-3.999962,-1.4969699,-2.6666567,-0.840141,-1.3333309,-0.16201872,0.0,0.5577538,1.3333309,1.3245416,2.6666567,2.1189632,3.999962
109,-14.078156,-2.1837125,-3.9999578,-1.5141981,-2.6666555,-0.84552306,-1.3333309,-0.15521723,0.0,0.57605225,1.3333309,1.352411,2.6666555,2.1529946,3.9999578
110,-13.977957,-2.2116454,-3.9999533,-1.531726,-2.6666546,-0.8511194,-1.3333304,-0.14847331,0.0,0.59441954,1.3333304,1.3803622,2.6666546,2.1869955,3.9999533
111,-13.877756,-2.2398138,-3.999949,-1.5495421,-2.6666534,-0.85693026,-1.3333299,-0.1417955,0.0,0.61284125,1.3333299,1.408378,2.6666534,2.220945,3.999949
112,-13.777555,-2.268192,-3.9999433,-1.5676318,-2.6666517,-0.8629543,-1.3333297,-0.13519116,0.0,0.6313033,1.3333297,1.4364393,2.6666517,2.2548223,3.9999433
113,-13.677355,-2.2967582,-3.9999373,-1.585982,-2.6666503,-0.8691894,-1.3333293,-0.1286697,0.0,0.6497907,1.3333293,1.4645247,2.6666503,2.2886064,3.9999373
114,-13.577155,-2.3254855,-3.9999304,-1.6045753,-2.6666489,-0.87563103,-1.333329,-0.122236416,0.0,0.6682884,1.333329,1.4926157,2.6666489,2.322274,3.9999304
115,-13.476954,-2.3543508,-3.9999232,-1.6233945,-2.6666467,-0.88227713,-1.3333285,-0.11590077,0.0,0.68678147,1.3333285,1.5206903,2.6666467,2.355805,3.9999232
116,-13.376754,-2.3833275,-3.9999151,-1.6424241,-2.6666446,-0.8891211,-1.3333278,-0.10966906,0.0,0.7052523,1.3333278,1.5487273,2.6666446,2.3891754,3.9999151
117,-13.276553,-2.4123912,-3.9999063,-1.6616436,-2.6666422,-0.8961586,-1.3333273,-0.103549585,0.0,0.7236846,1.3333273,1.5767045,2.6666422,2.4223633,3.9999063
118,-13.176353,-2.4415133,-3.9998965,-1.6810331,-2.6666396,-0.90338194,-1.3333266,-0.09754893,0.0,0.74206144,1.3333266,1.604599,2.6666396,2.455345,3.9998965
119,-13.076153,-2.4706688,-3.9998858,-1.7005737,-2.6666367,-0.9107838,-1.3333261,-0.091673404,0.0,0.7603664,1.3333261,1.6323879,2.6666367,2.4880996,3.9998858
120,-12.975952,-2.499832,-3.9998732,-1.7202435,-2.6666334,-0.9183564,-1.3333251,-0.08592972,0.0,0.77858007,1.3333251,1.6600481,2.6666334,2.520602,3.9998732
121,-12.8757515,-2.5289745,-3.9998603,-1.7400204,-2.6666298,-0.92609024,-1.3333244,-0.080324546,0.0,0.79668516,1.3333244,1.6875548,2.6666298,2.5528293,3.9998603
122,-12.775552,-2.558071,-3.9998455,-1.7598834,-2.6666265,-0.93397415,-1.3333232,-0.07486339,0.0,0.8146642,1.3333232,1.714884,2.6666265,2.5847578,3.9998455
123,-12.675351,-2.587093,-3.9998295,-1.7798088,-2.666622,-0.9419981,-1.3333223,-0.06954976,0.0,0.8324983,1.3333223,1.7420113,2.666622,2.616366,3.9998295
124,-12.5751505,-2.6160152,-3.9998114,-1.7997733,-2.6666172,-0.9501496,-1.3333211,-0.06439074,0.0,0.8501692,1.3333211,1.7689115,2.6666172,2.6476288,3.9998114
125,-12.47495,-2.6448102,-3.9997916,-1.8197547,-2.6666121,-0.9584159,-1.3333197,-0.05938948,0.0,0.8676583,1.3333197,1.7955587,2.6666121,2.6785223,3.9997916
126,-12.37475,-2.6734505,-3.9997692,-1.8397284,-2.6666062,-0.9667847,-1.3333185,-0.05455028,0.0,0.8849452,1.3333185,1.8219275,2.6666062,2.7090242,3.9997692
127,-12.2745495,-2.7019088,-3.999745,-1.8596712,-2.6665998,-0.9752401,-1.3333168,-0.049874492,0.0,0.9020153,1.3333168,1.8479943,2.6665998,2.7391112,3.999745
128,-12.174349,-2.7301593,-3.9997182,-1.8795582,-2.6665926,-0.9837677,-1.3333151,-0.045366272,0.0,0.9188474,1.3333151,1.8737322,2.6665926,2.7687604,3.9997182
129,-12.074148,-2.758175,-3.9996886,-1.8993679,-2.666585,-0.99235386,-1.3333132,-0.041027196,0.0,0.9354236,1.3333132,1.8991151,2.666585,2.7979465,3.9996886
130,-11.9739485,-2.7859287,-3.9996557,-1.9190755,-2.6665764,-1.0009818,-1.3333111,-0.036859408,0.0,0.9517265,1.3333111,1.9241174,2.6665764,2.8266485,3.9996557
131,-11.873748,-2.8133936,-3.99962,-1.938657,-2.6665668,-1.0096343,-1.3333087,-0.032860763,0.0,0.9677386,1.3333087,1.9487153,2.6665668,2.8548434,3.99962
132,-11.773547,-2.8405426,-3.9995794,-1.9580903,-2.6665564,-1.0182949,-1.3333061,-0.02903255,0.0,0.983443,1.3333061,1.9728826,2.6665564,2.8825085,3.9995794
133,-11.6733465,-2.8673487,-3.9995353,-1.9773526,-2.666545,-1.0269489,-1.3333033,-0.025375769,0.0,0.9988222,1.3333033,1.9965938,2.666545,2.9096208,3.9995353
134,-11.573147,-2.8937876,-3.9994862,-1.9964231,-2.666532,-1.0355779,-1.3333001,-0.021887342,0.0,1.0138602,1.3333001,2.0198238,2.666532,2.9361587,3.9994862
135,-11.472946,-2.9198291,-3.999432,-2.0152774,-2.6665177,-1.0441649,-1.3332967,-0.018564265,0.0,1.0285419,1.3332967,2.0425506,2.6665177,2.9621012,3.999432
136,-11.3727455,-2.9454477,-3.999372,-2.0338948,-2.666502,-1.052693,-1.3332927,-0.015405462,0.0,1.0428525,1.3332927,2.0647483,2.666502,2.9874265,3.999372
137,-11.272545,-2.970617,-3.9993062,-2.0522552,-2.6664844,-1.0611464,-1.3332884,-0.012406139,0.0,1.0567783,1.3332884,2.086395,2.6664844,3.012113,3.9993062
138,-11.172345,-2.995309,-3.9992332,-2.070338,-2.6664653,-1.0695071,-1.3332838,-0.009563574,0.0,1.0703048,1.3332838,2.1074672,2.6664653,3.0361412,3.9992332
139,-11.0721445,-3.0194995,-3.9991522,-2.0881243,-2.6664443,-1.0777615,-1.3332784,-0.0068735452,0.0,1.0834194,1.3332784,2.1279428,2.6664443,3.0594902,3.9991522
140,-10.971944,-3.043158,-3.999063,-2.1055932,-2.666421,-1.0858911,-1.3332727,-0.0043299682,0.0,1.0961124,1.3332727,2.1478014,2.666421,3.0821407,3.999063
141,-10.871743,-3.0662594,-3.998964,-2.1227264,-2.6663947,-1.093882,-1.3332664,-0.0019267587,0.0,1.1083721,1.3332664,2.1670232,2.6663947,3.1040745,3.998964
142,-10.7715435,-3.0887773,-3.998855,-2.139507,-2.666366,-1.10172,-1.3332591,0.00034016362,0.0,1.1201899,1.3332591,2.1855874,2.666366,3.1252725,3.998855
143,-10.671343,-3.1106856,-3.9987345,-2.155917,-2.6663346,-1.109391,-1.3332515,0.0024764175,0.0,1.1315554,1.3332515,2.2034764,2.6663346,3.1457164,3.9987345
144,-10.571142,-3.131955,-3.998601,-2.171938,-2.6662993,-1.1168815,-1.3332429,0.0044915234,0.0,1.1424634,1.3332429,2.220674,2.6662993,3.1653903,3.998601
145,-10.470942,-3.152561,-3.9984539,-2.1875536,-2.666261,-1.1241792,-1.3332334,0.006389847,0.0,1.152907,1.3332334,2.237162,2.666261,3.1842773,3.9984539
146,-10.370742,-3.1724775,-3.998291,-2.202749,-2.666218,-1.1312728,-1.3332226,0.008178118,0.0,1.1628811,1.3332226,2.252927,2.666218,3.202361,3.998291
147,-10.270541,-3.1916795,-3.998111,-2.2175078,-2.6661708,-1.1381531,-1.3332112,0.009862919,0.0,1.1723815,1.3332112,2.2679558,2.6661708,3.2196271,3.998111
148,-10.170341,-3.2101398,-3.9979124,-2.2318125,-2.6661184,-1.1448078,-1.3331983,0.011452914,0.0,1.181406,1.3331983,2.282235,2.6661184,3.2360625,3.9979124
149,-10.07014,-3.2278342,-3.9976923,-2.2456503,-2.6660607,-1.1512299,-1.333184,0.012952827,0.0,1.1899521,1.333184,2.2957535,2.6660607,3.2516522,3.9976923
150,-9.96994,-3.2447379,-3.9974499,-2.2590048,-2.665997,-1.1574113,-1.3331683,0.014370602,0.0,1.1980203,1.3331683,2.3085036,2.665997,3.2663853,3.9974499
151,-9.86974,-3.2608283,-3.9971812,-2.271861,-2.665926,-1.1633453,-1.3331506,0.015711179,0.0,1.2056109,1.3331506,2.320475,2.665926,3.28025,3.9971812
152,-9.769539,-3.2760823,-3.9968848,-2.2842057,-2.6658483,-1.1690266,-1.3331316,0.016980194,0.0,1.2127244,1.3331316,2.3316634,2.6658483,3.2932367,3.9968848
153,-9.669338,-3.2904773,-3.996557,-2.2960222,-2.665762,-1.1744479,-1.3331103,0.018184876,0.0,1.2193643,1.3331103,2.3420634,2.665762,3.305336,3.996557
154,-9.569139,-3.303992,-3.9961948,-2.307298,-2.6656668,-1.1796069,-1.3330868,0.019329343,0.0,1.2255352,1.3330868,2.3516707,2.6656668,3.3165395,3.9961948
155,-9.468938,-3.3166065,-3.9957943,-2.3180184,-2.6655614,-1.1845002,-1.3330609,0.020417457,0.0,1.2312393,1.3330609,2.3604844,2.6655614,3.3268406,3.9957943
156,-9.368737,-3.3283029,-3.9953523,-2.32817,-2.6654453,-1.1891251,-1.3330323,0.02145282,0.0,1.2364826,1.3330323,2.3685048,2.6654453,3.3362331,3.9953523
157,-9.268537,-3.339062,-3.994864,-2.3377364,-2.6653166,-1.193478,-1.3330004,0.022440562,0.0,1.2412722,1.3330004,2.3757327,2.6653166,3.3447144,3.994864
158,-9.168337,-3.3488677,-3.9943237,-2.3467057,-2.665174,-1.1975588,-1.3329654,0.023382315,0.0,1.2456143,1.3329654,2.3821707,2.665174,3.352279,3.9943237
159,-9.068136,-3.357706,-3.9937277,-2.3550642,-2.6650171,-1.2013663,-1.3329265,0.024279118,0.0,1.2495157,1.3329265,2.387825,2.6650171,3.358926,3.9937277
160,-8.967936,-3.3655632,-3.9930692,-2.3627975,-2.6648433,-1.2049006,-1.3328836,0.025133079,0.0,1.2529837,1.3328836,2.3927,2.6648433,3.364655,3.9930692
161,-8.867735,-3.3724265,-3.9923415,-2.3698926,-2.6646512,-1.2081598,-1.3328362,0.02594479,0.0,1.2560277,1.3328362,2.396805,2.6646512,3.3694675,3.9923415
162,-8.767535,-3.3782861,-3.9915373,-2.3763359,-2.6644392,-1.2111449,-1.3327839,0.026713714,0.0,1.2586552,1.3327839,2.4001486,2.6644392,3.3733647,3.9915373
163,-8.667335,-3.3831334,-3.9906495,-2.3821146,-2.6642048,-1.213856,-1.3327262,0.027439691,0.0,1.2608757,1.3327262,2.4027407,2.6642048,3.3763514,3.9906495
164,-8.567134,-3.3869617,-3.9896693,-2.3872163,-2.6639457,-1.2162927,-1.332662,0.028119517,0.0,1.2626965,1.332662,2.4045932,2.6639457,3.378431,3.9896693
165,-8.466933,-3.389766,-3.988587,-2.3916297,-2.663659,-1.2184558,-1.3325913,0.028752102,0.0,1.2641267,1.3325913,2.4057193,2.663659,3.379612,3.988587
166,-8.366734,-3.3915417,-3.9873917,-2.3953414,-2.6633427,-1.2203447,-1.3325131,0.029335117,0.0,1.2651755,1.3325131,2.406132,2.6633427,3.379901,3.9873917
167,-8.266533,-3.3922875,-3.986072,-2.3983407,-2.662993,-1.2219586,-1.3324267,0.029865038,0.0,1.2658517,1.3324267,2.4058495,2.662993,3.3793097,3.986072
168,-8.166333,-3.392004,-3.9846153,-2.400619,-2.6626067,-1.2232981,-1.3323312,0.030338053,0.0,1.2661635,1.3323312,2.4048855,2.6626067,3.3778453,3.9846153
169,-8.066133,-3.3906925,-3.9830077,-2.4021642,-2.6621797,-1.2243608,-1.3322256,0.030749617,0.0,1.2661176,1.3322256,2.4032571,2.6621797,3.3755238,3.9830077
170,-7.9659324,-3.3883562,-3.9812334,-2.4029686,-2.6617079,-1.2251468,-1.332109,0.031095883,0.0,1.2657223,1.332109,2.4009826,2.6617079,3.372357,3.9812334
171,-7.865732,-3.3850005,-3.979276,-2.4030237,-2.6611867,-1.2256522,-1.33198,0.031372573,0.0,1.2649852,1.33198,2.3980796,2.6611867,3.3683596,3.979276
172,-7.7655315,-3.3806322,-3.9771166,-2.402323,-2.6606112,-1.2258768,-1.3318375,0.031574212,0.0,1.2639117,1.3318375,2.3945673,2.6606112,3.3635502,3.9771166
173,-7.6653314,-3.3752592,-3.974735,-2.4008589,-2.6599748,-1.2258158,-1.3316802,0.031697437,0.0,1.2625092,1.3316802,2.390465,2.6599748,3.357943,3.974735
174,-7.5651307,-3.3688922,-3.972109,-2.3986282,-2.6592722,-1.2254668,-1.331506,0.03173618,0.0,1.2607826,1.331506,2.3857918,2.6592722,3.3515592,3.972109
175,-7.4649305,-3.3615417,-3.9692144,-2.395625,-2.6584964,-1.2248255,-1.3313138,0.0316872,0.0,1.2587367,1.3313138,2.3805666,2.6584964,3.3444183,3.9692144
176,-7.36473,-3.3532214,-3.9660244,-2.391849,-2.657639,-1.2238877,-1.331101,0.031545956,0.0,1.2563764,1.331101,2.37481,2.657639,3.3365405,3.9660244
177,-7.2645297,-3.3439448,-3.96251,-2.3872967,-2.6566925,-1.2226478,-1.3308661,0.03130953,0.0,1.2537048,1.3308661,2.3685403,2.6566925,3.3279488,3.96251
178,-7.164329,-3.333727,-3.9586396,-2.3819697,-2.655647,-1.2211007,-1.3306065,0.030973857,0.0,1.2507256,1.3306065,2.361777,2.655647,3.3186648,3.9586396
179,-7.064129,-3.3225849,-3.9543784,-2.3758671,-2.6544926,-1.2192404,-1.3303195,0.030537294,0.0,1.2474419,1.3303195,2.3545384,2.6544926,3.308712,3.9543784
180,-6.963928,-3.3105361,-3.9496894,-2.3689933,-2.6532183,-1.2170613,-1.3300025,0.029997906,0.0,1.2438552,1.3300025,2.346843,2.6532183,3.298115,3.9496894
181,-6.863728,-3.297599,-3.944532,-2.3613508,-2.6518116,-1.2145559,-1.3296522,0.029354407,0.0,1.2399672,1.3296522,2.3387084,2.6518116,3.2868989,3.944532
182,-6.7635274,-3.2837927,-3.9388614,-2.352946,-2.6502588,-1.2117186,-1.3292651,0.028607117,0.0,1.2357804,1.3292651,2.3301516,2.6502588,3.275087,3.9388614
183,-6.663327,-3.269139,-3.9326303,-2.3437846,-2.6485453,-1.2085418,-1.3288374,0.027756503,0.0,1.2312943,1.3288374,2.3211884,2.6485453,3.2627065,3.9326303
184,-6.5631266,-3.2536578,-3.9257874,-2.333875,-2.6466546,-1.2050188,-1.328365,0.026804853,0.0,1.226511,1.328365,2.311835,2.6466546,3.2497816,3.9257874
185,-6.4629264,-3.2373714,-3.918278,-2.3232255,-2.644569,-1.201143,-1.3278431,0.025754388,0.0,1.2214296,1.3278431,2.302105,2.644569,3.2363389,3.918278
186,-6.3627257,-3.220302,-3.9100416,-2.311848,-2.6422687,-1.1969081,-1.3272665,0.024610119,0.0,1.216053,1.3272665,2.2920127,2.6422687,3.2224028,3.9100416
187,-6.2625256,-3.2024727,-3.9010158,-2.2997527,-2.639732,-1.1923074,-1.3266296,0.023376016,0.0,1.2103794,1.3266296,2.2815707,2.639732,3.205659,3.9010158
188,-6.162325,-3.1839066,-3.8911328,-2.2869527,-2.6369352,-1.187335,-1.3259261,0.022059098,0.0,1.2044111,1.3259261,2.2707908,2.6369352,3.1822083,3.8911328
189,-6.0621247,-3.164627,-3.8803205,-2.2734623,-2.633853,-1.181985,-1.325149,0.020665731,0.0,1.198148,1.325149,2.2596834,2.633853,3.1584754,3.8803205
190,-5.961924,-3.1446586,-3.8685036,-2.259296,-2.6304574,-1.1762528,-1.3242908,0.01920508,0.0,1.1915923,1.3242908,2.2482586,2.6304574,3.1344762,3.8685036
191,-5.861724,-3.124025,-3.8556018,-2.2444701,-2.626717,-1.1701336,-1.3233433,0.017685734,0.0,1.1847447,1.3233433,2.2365255,2.626717,3.1102254,3.8556018
192,-5.7615232,-3.1027508,-3.8415313,-2.2290003,-2.6225991,-1.1636236,-1.3222969,0.016118573,0.0,1.1776075,1.3222969,2.2244914,2.6225991,3.0857382,3.8415313
193,-5.661323,-3.0808604,-3.826205,-2.2129061,-2.6180668,-1.1567198,-1.321142,0.014514047,0.0,1.170184,1.321142,2.2121637,2.6180668,3.0610282,3.826205
194,-5.5611224,-3.0583775,-3.8095326,-2.1962044,-2.613081,-1.1494199,-1.3198671,0.012885112,0.0,1.1624769,1.3198671,2.1995482,2.613081,3.036107,3.8095326
195,-5.4609222,-3.0353274,-3.791421,-2.1789148,-2.6075988,-1.1417226,-1.3184597,0.01124358,0.0,1.1544913,1.3184597,2.1866503,2.6075988,3.0109875,3.791421
196,-5.3607216,-3.0117335,-3.7717752,-2.161056,-2.601574,-1.1336274,-1.3169069,0.009603694,0.0,1.1462312,1.3169069,2.1734748,2.601574,2.9856794,3.7717752
197,-5.2605214,-2.9876208,-3.7504995,-2.14265,-2.5949564,-1.1251341,-1.3151937,0.0079789115,0.0,1.1377034,1.3151937,2.1600256,2.5949564,2.9601917,3.7504995
198,-5.1603208,-2.963012,-3.727497,-2.1237156,-2.587693,-1.1162444,-1.3133038,0.006384192,0.0,1.128915,1.3133038,2.146306,2.587693,2.9345336,3.727497
199,-5.0601206,-2.9379325,-3.7026715,-2.1042743,-2.579725,-1.1069607,-1.3112195,0.004833709,0.0,1.1198734,1.3112195,2.1323195,2.579725,2.9087112,3.7026715
200,-4.95992,-2.9124036,-3.6759286,-2.084348,-2.5709918,-1.097286,-1.3089213,0.003342923,0.0,1.1105878,1.3089213,2.1180673,2.5709918,2.8827298,3.6759286
201,-4.8597198,-2.8864498,-3.6471775,-2.0639577,-2.5614269,-1.0872245,-1.3063881,0.0019269376,0.0,1.1010691,1.3063881,2.099286,2.5614269,2.8565955,3.6471775
202,-4.759519,-2.8600938,-3.6163301,-2.0431252,-2.55096,-1.0767814,-1.3035963,0.00060049817,0.0,1.0913274,1.3035963,2.0740285,2.55096,2.8303106,3.6163301
203,-4.659319,-2.8333576,-3.5833046,-2.0218713,-2.539518,-1.0659626,-1.3005209,-0.00062129204,0.0,1.0813768,1.3005209,2.0485816,2.539518,2.8038793,3.5833046
204,-4.5591183,-2.8027952,-3.5480258,-2.000219,-2.527022,-1.0547746,-1.2971339,-0.0017236162,0.0,1.0712292,1.2971339,2.0229442,2.527022,2.7773006,3.5480258
205,-4.458918,-2.7644372,-3.510426,-1.9781891,-2.51339,-1.043226,-1.2934054,-0.0026922298,0.0,1.0609003,1.2934054,1.9971187,2.51339,2.7505789,3.510426
206,-4.3587174,-2.7258825,-3.4704466,-1.9558041,-2.4985375,-1.0313252,-1.2893025,-0.003513819,0.0,1.0504048,1.2893025,1.9711049,2.4985375,2.7237103,3.4704466
207,-4.2585173,-2.6871388,-3.4280398,-1.9330841,-2.4823747,-1.0190808,-1.2847897,-0.004174498,0.0,1.0397608,1.2847897,1.9449079,2.4823747,2.6966965,3.4280398
208,-4.1583166,-2.6482146,-3.3831677,-1.9100516,-2.4648104,-1.0065032,-1.2798287,-0.004661811,0.0,1.0289842,1.2798287,1.9185312,2.4648104,2.6678042,3.3831677
209,-4.0581164,-2.6091168,-3.3358054,-1.8867276,-2.4457521,-0.99360394,-1.2743775,-0.004964592,0.0,1.0180942,1.2743775,1.8919806,2.4457521,2.6270945,3.3358054
210,-3.9579158,-2.5698547,-3.285939,-1.8631319,-2.4251041,-0.9803932,-1.2683918,-0.005071102,0.0,1.00711,1.2683918,1.8652632,2.4251041,2.5860293,3.285939
211,-3.8577154,-2.530435,-3.2335684,-1.8392859,-2.402771,-0.96688324,-1.2618232,-0.0049714637,0.0,0.99605125,1.2618232,1.8383888,2.402771,2.5446053,3.2335684
212,-3.757515,-2.4908664,-3.1787057,-1.8152093,-2.3786583,-0.95308644,-1.2546203,-0.0046568,0.0,0.9849374,1.2546203,1.8113682,2.3786583,2.50282,3.1787057
213,-3.6573145,-2.4511566,-3.1213746,-1.7909216,-2.3526726,-0.93901587,-1.2467277,-0.004118809,0.0,0.9737903,1.2467277,1.7842143,2.3526726,2.4606721,3.1213746
214,-3.5571141,-2.4113147,-3.0616117,-1.7664425,-2.3247218,-0.92468405,-1.2380868,-0.0033504746,0.0,0.9626305,1.2380868,1.7569413,2.3247218,2.4181612,3.0616117
215,-3.456914,-2.3713467,-2.9994636,-1.7390107,-2.2947202,-0.91010547,-1.2286357,-0.0023459282,0.0,0.94488025,1.2286357,1.7295666,2.2947202,2.375289,2.9994636
216,-3.3567138,-2.3312624,-2.9349885,-1.7005332,-2.2625856,-0.89529294,-1.2183081,-0.0010997293,0.0,0.9217213,1.2183081,1.7021071,2.2625856,2.332058,2.9349885
217,-3.2565134,-2.2910686,-2.8682537,-1.6621369,-2.2282424,-0.8802606,-1.2070354,0.00039198715,0.0,0.898826,1.2070354,1.6745838,2.2282424,2.2884738,2.8682537
218,-3.156313,-2.2357736,-2.799333,-1.623831,-2.1916225,-0.8650225,-1.1947455,0.002131798,0.0,0.8762252,1.1947455,1.6470189,2.1916225,2.2425725,2.799333
219,-3.0561125,-2.1739428,-2.7283094,-1.5856228,-2.152668,-0.8495927,-1.1813633,0.004121565,0.0,0.85394865,1.1813633,1.619436,2.152668,2.1934118,2.7283094
220,-2.955912,-2.1117587,-2.65527,-1.5475202,-2.1113293,-0.83398545,-1.166812,0.006362432,0.0,0.8320251,1.166812,1.5851072,2.1113293,2.14418,2.65527
221,-2.8557117,-2.0492063,-2.5803075,-1.5095303,-2.0675697,-0.8182152,-1.1510122,0.0088541135,0.0,0.8104825,1.1510122,1.540615,2.0675697,2.0948856,2.5803075
222,-2.7555113,-1.9862652,-2.5035157,-1.4716601,-2.0213633,-0.8022955,-1.133884,0.011595322,0.0,0.78934693,1.133884,1.4961274,2.0213633,2.0455387,2.5035157
223,-2.655311,-1.9229125,-2.4249933,-1.4339163,-1.9726967,-0.78624123,-1.1153464,0.014583909,0.0,0.7686431,1.1153464,1.4507517,1.9726967,1.9782753,2.4249933
224,-2.5551105,-1.8591211,-2.3448367,-1.3963048,-1.9215698,-0.77006483,-1.0953201,0.01781744,0.0,0.7483939,1.0953201,1.4026722,1.9215698,1.9084274,2.3448367
225,-2.45491,-1.7948613,-2.2631435,-1.3588319,-1.8679955,-0.7537811,-1.0737262,0.021292051,0.0,0.72862047,1.0737262,1.3548808,1.8679955,1.8381627,2.2631435
226,-2.3547096,-1.7300998,-2.1800117,-1.3215035,-1.8119991,-0.7360113,-1.0504888,0.025003018,0.0,0.70934224,1.0504888,1.3074111,1.8119991,1.7674812,2.1800117
227,-2.2545092,-1.6647995,-2.0955362,-1.2843238,-1.7536193,-0.7038866,-1.0255368,0.028945759,0.0,0.690577,1.0255368,1.260298,1.7536193,1.6963845,2.0955362
228,-2.1543088,-1.5989208,-2.009809,-1.2472984,-1.6929061,-0.6720323,-0.9988035,0.033113834,0.0,0.671952,0.9988035,1.2135763,1.6929061,1.624877,2.009809
229,-2.0541084,-1.5324208,-1.9229202,-1.2042993,-1.6299213,-0.6404483,-0.9702295,0.029675154,0.0,0.65048385,0.9702295,1.1672798,1.6299213,1.5529653,1.9229202
230,-1.9539081,-1.4652544,-1.8349565,-1.1477593,-1.5647365,-0.609136,-0.9397635,0.022965437,0.0,0.6296877,0.9397635,1.1214424,1.5647365,1.4806577,1.8349565
231,-1.8537077,-1.3973744,-1.7460009,-1.0911561,-1.497433,-0.5780935,-0.90736383,0.01675649,0.0,0.6095646,0.90736383,1.0760963,1.497433,1.4079658,1.7460009
232,-1.7535073,-1.3287312,-1.6561325,-1.0344546,-1.4280998,-0.5473212,-0.87300014,0.011036572,0.0,0.5781256,0.87300014,1.0312726,1.4280998,1.3349016,1.6561325
233,-1.6533068,-1.2592733,-1.565427,-0.9776162,-1.3568332,-0.51681775,-0.8366542,0.0057930886,0.0,0.5414792,0.8366542,0.98700213,1.3568332,1.2614796,1.565427
234,-1.5531064,-1.1889488,-1.4739558,-0.9205992,-1.2837354,-0.48658088,-0.7983219,-0.003585828,0.0,0.5055769,0.7983219,0.9433124,1.2837354,1.1877167,1.4739558
235,-1.4529061,-1.1177047,-1.3817867,-0.8633589,-1.2089128,-0.45660913,-0.75801325,-0.012635193,0.0,0.47041923,0.75801325,0.88536817,1.2089128,1.1136298,1.3817867
236,-1.3527057,-1.0454894,-1.2889842,-0.80584776,-1.1324756,-0.4268999,-0.71575403,-0.021162886,0.0,0.43600467,0.71575403,0.8223674,1.1324756,1.0392367,1.2889842
237,-1.2525053,-0.97225076,-1.1956077,-0.74801576,-1.0545363,-0.3974501,-0.671586,-0.029185515,0.0,0.40232953,0.671586,0.7596298,1.0545363,0.96455634,1.1956077
238,-1.1523049,-0.8979397,-1.101715,-0.6898096,-0.9752091,-0.36825627,-0.62556744,-0.020279024,0.0,0.36938864,0.62556744,0.69715625,0.9752091,0.88960814,1.101715
239,-1.0521045,-0.822508,-1.007359,-0.6311743,-0.8946091,-0.34451964,-0.57777333,-0.010926734,0.0,0.3371746,0.57777333,0.63494337,0.8946091,0.81441134,1.007359
240,-0.95190406,-0.7459131,-0.9125912,-0.57205164,-0.8128519,-0.32205155,-0.5282944,-0.0015690044,0.0,0.3056789,0.5282944,0.57298446,0.8128519,0.7389846,0.9125912
241,-0.85170364,-0.6681156,-0.81745875,-0.51238143,-0.73005176,-0.28268284,-0.47723746,0.00779531,0.0,0.2748913,0.47723746,0.5112689,0.73005176,0.6633464,0.81745875
242,-0.7515032,-0.5890821,-0.7220074,-0.45210275,-0.64632314,-0.24137618,-0.42472404,0.017167212,0.0,0.2448,0.42472404,0.44978288,0.64632314,0.5875147,0.7220074
243,-0.6513029,-0.50878686,-0.6262795,-0.3911524,-0.5617794,-0.20905961,-0.37089038,0.02654799,0.0,0.21539228,0.37089038,0.38850883,0.5617794,0.5115058,0.6262795
244,-0.55110246,-0.42721093,-0.5303166,-0.33475378,-0.47653258,-0.17834514,-0.31588465,0.01947336,0.0,0.18665498,0.31588465,0.3274262,0.47653258,0.4353361,0.5303166
245,-0.45090204,-0.34434563,-0.4341576,-0.28001392,-0.39069313,-0.14702539,-0.25986707,0.011377005,0.0,0.15857291,0.25986707,0.26651135,0.39069313,0.3590208,0.4341576
246,-0.3507017,-0.2601917,-0.33784008,-0.22424649,-0.30437082,-0.11506902,-0.20300788,0.0033513694,0.0,0.13113105,0.20300788,0.20573764,0.30437082,0.28257334,0.33784008
247,-0.25050128,-0.1747618,-0.24140072,-0.16741352,-0.21767461,-0.08244466,-0.14548528,-0.0046013976,0.0,0.092654936,0.14548528,0.14507632,0.21767461,0.20600721,0.24140072
248,-0.15030086,-0.08808026,-0.14487481,-0.109477654,-0.13071114,-0.049118683,-0.08748394,-0.012478577,0.0,0.04591654,0.08748394,0.08449717,0.13071114,0.12933455,0.14487481
249,-0.05010046,-0.0057773055,-0.048297644,-0.05040296,-0.0435884,-0.0150567265,-0.0291937,-0.020277591,0.0,0.013776062,0.0291937,0.02396712,0.0435884,0.05256713,0.048297644
250,0.05009994,0.07272392,0.048297048,0.009844058,0.043587863,0.019776572,0.029193282,-0.027995864,0.0,-0.016604133,-0.029193282,-0.036546748,-0.043587863,-0.024284326,-0.048297048
251,0.15030032,0.15245287,0.14487445,0.07129476,0.13071078,0.055417713,0.08748376,-0.03563053,0.0,-0.04764615,-0.08748376,-0.097079806,-0.13071078,-0.10120837,-0.14487445
252,0.25050074,0.22704557,0.24140012,0.1339772,0.21767396,0.09190478,0.14548492,-0.033413857,0.0,-0.07937304,-0.14548492,-0.15766597,-0.21767396,-0.17819396,-0.24140012
253,0.35070115,0.2986325,0.3378396,0.19791672,0.30437052,0.12927543,0.20300764,-0.021786917,0.0,-0.111809,-0.20300764,-0.2183406,-0.30437052,-0.25522867,-0.3378396
254,0.4509015,0.37055525,0.434157,0.26313365,0.3906926,0.16756931,0.25986683,-0.00961368,0.0,-0.14497693,-0.25986683,-0.27913794,-0.3906926,-0.3323006,-0.434157
255,0.5511019,0.44279835,0.5303161,0.32964456,0.47653198,0.20322162,0.31588423,0.0031382057,0.0,-0.17890088,-0.31588423,-0.34009087,-0.47653198,-0.40939644,-0.5303161
256,0.6513029,0.5153455,0.6262795,0.39745957,0.5617794,0.22615053,0.37089038,0.01650267,0.0,-0.21360333,-0.37089038,-0.40123206,-0.5617794,-0.4865003,-0.6262795
257,0.7515033,0.5881776,0.7220074,0.4554262,0.64632314,0.2502217,0.42472404,0.03051521,0.0,-0.2491069,-0.42472404,-0.46259072,-0.64632314,-0.56359524,-0.7220074
258,0.85170364,0.66127694,0.81745875,0.5142146,0.73005176,0.2754854,0.47723746,0.04521234,0.0,-0.2854332,-0.47723746,-0.52419466,-0.73005176,-0.6406623,-0.81745875
259,0.95190406,0.7346233,0.9125912,0.5744212,0.8128519,0.30199027,0.5282944,0.05134298,0.0,-0.32260343,-0.5282944,-0.58606935,-0.8128519,-0.71768,-0.9125912
260,1.0521045,0.80819607,1.007359,0.63602984,0.8946091,0.32978517,0.57777333,0.045140903,0.0,-0.36063707,-0.57777333,-0.63699675,-0.8946091,-0.7946243,-1.007359
261,1.1523049,0.8819736,1.101715,0.69901735,0.9752091,0.35891658,0.62556744,0.039147697,0.0,-0.39955252,-0.62556744,-0.6849979,-0.9752091,-0.8714684,-1.101715
262,1.2525053,0.9559334,1.1956077,0.76335067,1.0545363,0.38942906,0.671586,0.0333824,0.0,-0.43936634,-0.671586,-0.73395336,-1.0545363,-0.9481825,-1.1956077
263,1.3527057,1.0300511,1.2889842,0.8209314,1.1324756,0.4213648,0.71575403,0.027864909,0.0,-0.47743946,-0.71575403,-0.78384906,-1.1324756,-1.0247339,-1.2889842
264,1.452906,1.1043025,1.3817866,0.87813,1.2089128,0.45476136,0.75801325,0.022615986,0.0,-0.4974853,-0.75801325,-0.83466595,-1.2089128,-1.1010875,-1.3817866
265,1.5531064,1.1786625,1.4739558,0.9357407,1.2837354,0.48965263,0.7983219,0.01765696,0.0,-0.5177006,-0.7983219,-0.8863811,-1.2837354,-1.177205,-1.4739558
266,1.6533068,1.2531042,1.565427,0.9937502,1.3568332,0.52606755,0.8366542,0.013009589,0.0,-0.53807086,-0.8366542,-0.938966,-1.3568332,-1.2530444,-1.565427
267,1.7535071,1.3276005,1.6561325,1.0443312,1.4280998,0.5640277,0.87300014,0.008696353,0.0,-0.5585805,-0.87300014,-0.992386,-1.4280998,-1.3285633,-1.6561325
268,1.8537076,1.4021232,1.7460006,1.0867388,1.4974327,0.60354936,0.9073637,0.004740298,0.0,-0.5792118,-0.9073637,-1.0466028,-1.4974327,-1.4037151,-1.7460006
269,1.953908,1.4766438,1.8349565,1.129555,1.5647365,0.64463997,0.9397635,0.0011649025,0.0,-0.5999456,-0.9397635,-1.1015718,-1.5647365,-1.4784528,-1.8349565
270,2.0541084,1.5501553,1.9229202,1.1727637,1.6299213,0.6872977,0.9702295,-0.002006355,0.0,-0.62076133,-0.9702295,-1.1572438,-1.6299213,-1.5527266,-1.9229202
271,2.1543088,1.6131567,2.009809,1.2163485,1.6929061,0.72480845,0.9988035,-0.00475014,0.0,-0.64163595,-0.9988035,-1.2135643,-1.6929061,-1.618005,-2.009809
272,2.2545092,1.6762372,2.0955362,1.2602909,1.7536193,0.7449523,1.0255368,-0.0070425444,0.0,-0.6625453,-1.0255368,-1.2704741,-1.7536193,-1.6782621,-2.0955362
273,2.3547096,1.7393698,2.1800117,1.3045721,1.8119991,0.7645659,1.0504888,-0.0088606635,0.0,-0.6834633,-1.0504888,-1.3279098,-1.8119991,-1.7384286,-2.1800117
274,2.45491,1.802527,2.2631435,1.3491725,1.8679955,0.7780582,1.0737262,-0.010181591,0.0,-0.70436156,-1.0737262,-1.3858039,-1.8679955,-1.7984247,-2.2631435
275,2.5551105,1.8656809,2.3448367,1.394071,1.9215698,0.79164016,1.0953201,-0.010983568,0.0,-0.7252101,-1.0953201,-1.4257792,-1.9215698,-1.8581715,-2.3448367
276,2.6553109,1.9288042,2.4249933,1.4392462,1.9726967,0.80530477,1.1153464,-0.011245692,0.0,-0.74597704,-1.1153464,-1.4589758,-1.9726967,-1.9175925,-2.4249933
277,2.7555113,1.9918673,2.5035157,1.4846753,2.0213633,0.8190448,1.133884,-0.010947921,0.0,-0.7666283,-1.133884,-1.4920753,-2.0213633,-1.9766141,-2.5035157
278,2.8557115,2.0548418,2.5803075,1.5303352,2.0675697,0.832853,1.1510122,-0.0100729335,0.0,-0.7871286,-1.1510122,-1.5250387,-2.0675697,-2.0351653,-2.5803075
279,2.955912,2.1054344,2.65527,1.5762023,2.1113293,0.8467223,1.166812,-0.00860398,0.0,-0.80743986,-1.166812,-1.557825,-2.1113293,-2.0931795,-2.65527
280,3.0561125,2.1517258,2.7283094,1.622252,2.152668,0.860644,1.1813633,-0.0065277447,0.0,-0.827523,-1.1813633,-1.5903925,-2.152668,-2.150594,-2.7283094
281,3.156313,2.197876,2.799333,1.6684586,2.1916225,0.8746101,1.1947455,-0.0038328487,0.0,-0.84733635,-1.1947455,-1.6226983,-2.1916225,-2.2073495,-2.799333
282,3.2565134,2.24386,2.8682537,1.7147974,2.2282424,0.8886118,1.2070354,-0.00051077333,0.0,-0.86683744,-1.2070354,-1.6546992,-2.2282424,-2.2633932,-2.8682537
283,3.3567138,2.289653,2.9349885,1.7584786,2.2625856,0.9026406,1.2183081,0.003442991,0.0,-0.885982,-1.2183081,-1.6863502,-2.2625856,-2.3186748,-2.9349885
284,3.4569142,2.3352315,2.999464,1.779952,2.2947206,0.91668695,1.2286358,0.0068213996,0.0,-0.9047236,-1.2286358,-1.7176058,-2.2947206,-2.3731513,-2.999464
285,3.5571146,2.380572,3.0616117,1.8013291,2.3247223,0.93074155,1.2380868,0.008779385,0.0,-0.9230155,-1.2380868,-1.7484199,-2.3247223,-2.4267838,-3.0616117
286,3.6573148,2.425652,3.1213746,1.8225973,2.3526726,0.94479483,1.2467277,0.010752974,0.0,-0.9408098,-1.2467277,-1.778745,-2.3526726,-2.4722648,-3.1213746
287,3.7575154,2.4704497,3.1787062,1.8437438,2.3786585,0.95883656,1.2546203,0.012741166,0.0,-0.9580574,-1.2546203,-1.8085344,-2.3786585,-2.5025835,-3.1787062
288,3.8577156,2.5149438,3.2335687,1.8647555,2.4027715,0.9728567,1.2618232,0.014742743,0.0,-0.97470915,-1.2618232,-1.8377397,-2.4027715,-2.5322835,-3.2335687
289,3.957916,2.5591145,3.285939,1.8856196,2.4251041,0.9868445,1.2683918,0.016756918,0.0,-0.990715,-1.2683918,-1.8663119,-2.4251041,-2.5613453,-3.285939
290,4.0581164,2.6029425,3.3358054,1.9063231,2.4457521,1.0007892,1.2743775,0.018782474,0.0,-1.006026,-1.2743775,-1.894204,-2.4457521,-2.5897496,-3.3358054
291,4.1583166,2.646409,3.3831677,1.9268532,2.4648104,1.01468,1.2798287,0.020818554,0.0,-1.0205923,-1.2798287,-1.9213647,-2.4648104,-2.6174765,-3.3831677
292,4.2585173,2.6894975,3.4280398,1.9471964,2.4823747,1.0285056,1.2847897,0.022863938,0.0,-1.0343659,-1.2847897,-1.9477465,-2.4823747,-2.6445084,-3.4280398
293,4.3587174,2.7321908,3.4704466,1.9673404,2.4985375,1.042255,1.2893025,0.02491841,0.0,-1.0472993,-1.2893025,-1.9732994,-2.4985375,-2.6708245,-3.4704466
294,4.458918,2.7744744,3.510426,1.9872724,2.51339,1.0559162,1.2934054,0.026979972,0.0,-1.0593475,-1.2934054,-1.9979745,-2.51339,-2.696408,-3.510426
295,4.5591183,2.8163328,3.5480258,2.006979,2.527022,1.0694778,1.2971339,0.029048406,0.0,-1.0691087,-1.2971339,-2.0217226,-2.527022,-2.7212384,-3.5480258
296,4.659319,2.837052,3.5833046,2.0264485,2.539518,1.0829278,1.3005209,0.031122493,0.0,-1.0779287,-1.3005209,-2.0444953,-2.539518,-2.7452989,-3.5833046
297,4.759519,2.8564415,3.6163301,2.0456672,2.55096,1.0962548,1.3035963,0.03320159,0.0,-1.0865204,-1.3035963,-2.0662441,-2.55096,-2.7685688,-3.6163301
298,4.8597198,2.8754816,3.6471775,2.0646236,2.5614269,1.1094459,1.3063881,0.035284553,0.0,-1.0948714,-1.3063881,-2.0869217,-2.5614269,-2.7910311,-3.6471775
299,4.95992,2.894164,3.6759286,2.0833044,2.5709918,1.1224903,1.3089213,0.037370667,0.0,-1.1029702,-1.3089213,-2.1064808,-2.5709918,-2.8126647,-3.6759286
300,5.0601206,2.912485,3.7026715,2.1016986,2.579725,1.1353748,1.3112195,0.039459784,0.0,-1.1108038,-1.3112195,-2.124875,-2.579725,-2.833452,-3.7026715
301,5.1603208,2.930436,3.727497,2.1197932,2.587693,1.148088,1.3133038,0.041550264,0.0,-1.1183618,-1.3133038,-2.1420605,-2.587693,-2.8533716,-3.727497
302,5.2605214,2.948014,3.7504995,2.1375773,2.5949564,1.160617,1.3151937,0.043642174,0.0,-1.1256318,-1.3151937,-2.1579921,-2.5949564,-2.8724043,-3.7504995
303,5.3607216,2.9652114,3.7717752,2.155038,2.601574,1.1729504,1.3169069,0.04573473,0.0,-1.1326028,-1.3169069,-2.1726289,-2.601574,-2.8905296,-3.7717752
304,5.4609222,2.9820247,3.791421,2.1721656,2.6075988,1.1850753,1.3184597,0.047827426,0.0,-1.139264,-1.3184597,-2.1859295,-2.6075988,-2.9077256,-3.791421
305,5.5611224,2.9984474,3.8095326,2.1889474,2.613081,1.1969811,1.3198671,0.049920052,0.0,-1.145604,-1.3198671,-2.197856,-2.613081,-2.9239717,-3.8095326
306,5.661323,3.0144763,3.826205,2.205373,2.6180668,1.2086546,1.321142,0.052011818,0.0,-1.1516137,-1.321142,-2.2058492,-2.6180668,-2.939245,-3.826205
307,5.7615232,3.0301058,3.8415313,2.221431,2.6225991,1.220085,1.3222969,0.054102443,0.0,-1.1572813,-1.3222969,-2.213175,-2.6225991,-2.9535236,-3.8415313
308,5.861724,3.0453331,3.8556018,2.2371125,2.626717,1.2312603,1.3233433,0.056192204,0.0,-1.1625987,-1.3233433,-2.2199771,-2.626717,-2.9667835,-3.8556018
309,5.961924,3.0601525,3.8685036,2.2524054,2.6304574,1.2421693,1.3242908,0.058280535,0.0,-1.167555,-1.3242908,-2.2262502,-2.6304574,-2.979002,-3.8685036
310,6.0621247,3.0745609,3.8803205,2.2673008,2.633853,1.2528003,1.325149,0.060367044,0.0,-1.172143,-1.325149,-2.2319913,-2.633853,-2.9901543,-3.8803205
311,6.162325,3.0885544,3.8911328,2.2817888,2.6369352,1.2631434,1.3259261,0.06245269,0.0,-1.1763526,-1.3259261,-2.2371933,-2.6369352,-3.0002155,-3.8911328
312,6.262525,3.1021304,3.9010158,2.2958603,2.639732,1.2731872,1.3266296,0.06453673,0.0,-1.1801763,-1.3266296,-2.2418542,-2.639732,-3.0091617,-3.9010158
313,6.3627253,3.1152844,3.9100416,2.3095047,2.6422687,1.282921,1.3272665,0.06661879,0.0,-1.1836087,-1.3272665,-2.2459705,-2.6422687,-3.0169663,-3.9100416
314,6.462926,3.128014,3.918278,2.322715,2.644569,1.2923362,1.3278431,0.068700396,0.0,-1.1866388,-1.3278431,-2.249538,-2.644569,-3.0236049,-3.918278
315,6.563126,3.1403165,3.9257874,2.335482,2.6466546,1.301422,1.328365,0.07078154,0.0,-1.1892633,-1.328365,-2.252554,-2.6466546,-3.0290506,-3.9257874
316,6.6633267,3.152189,3.9326303,2.3477972,2.6485453,1.3101689,1.3288374,0.07286117,0.0,-1.1914763,-1.3288374,-2.2550175,-2.6485453,-3.0328534,-3.9326303
317,6.763527,3.1636288,3.938861,2.3596528,2.6502588,1.318569,1.3292651,0.07494152,0.0,-1.1932709,-1.3292651,-2.2569253,-2.6502588,-3.034319,-3.938861
318,6.8637276,3.174634,3.944532,2.3710413,2.6518116,1.3266127,1.3296522,0.07702187,0.0,-1.1946439,-1.3296522,-2.2582765,-2.6518116,-3.0353212,-3.944532
319,6.9639277,3.1852014,3.9496894,2.3819554,2.6532183,1.3342929,1.3300025,0.07910311,0.0,-1.1955897,-1.3300025,-2.2590706,-2.6532183,-3.0358603,-3.9496894
320,7.0641284,3.1953306,3.9543784,2.392389,2.6544926,1.3416014,1.3303195,0.081185974,0.0,-1.1961067,-1.3303195,-2.2593057,-2.6544926,-3.0359347,-3.9543784
321,7.1643286,3.2050176,3.9586396,2.4023337,2.655647,1.3485316,1.3306065,0.08327083,0.0,-1.1961899,-1.3306065,-2.2589824,-2.655647,-3.0355453,-3.9586396
322,7.264529,3.2142622,3.96251,2.4117854,2.6566925,1.3550766,1.3308661,0.085358694,0.0,-1.195839,-1.3308661,-2.2581012,-2.6566925,-3.0346892,-3.96251
323,7.3647294,3.2230618,3.9660244,2.4207363,2.657639,1.3612303,1.331101,0.08745,0.0,-1.1950505,-1.331101,-2.256662,-2.657639,-3.0333676,-3.9660244
324,7.46493,3.2314155,3.9692144,2.4291828,2.6584964,1.3669877,1.3313138,0.08954563,0.0,-1.1938252,-1.3313138,-2.2546654,-2.6584964,-3.0315795,-3.9692144
325,7.56513,3.2393208,3.972109,2.4371178,2.6592722,1.3723428,1.331506,0.09164649,0.0,-1.1921618,-1.331506,-2.2521136,-2.6592722,-3.0293248,-3.972109
326,7.665331,3.2467778,3.974735,2.4445376,2.6599748,1.3772928,1.3316802,0.09375341,0.0,-1.1900613,-1.3316802,-2.2490082,-2.6599748,-3.026602,-3.974735
327,7.765531,3.2537844,3.9771166,2.451438,2.6606112,1.3818332,1.3318375,0.09586765,0.0,-1.1875236,-1.3318375,-2.245351,-2.6606112,-3.0234125,-3.9771166
328,7.8657317,3.26034,3.979276,2.4578137,2.6611867,1.38596,1.33198,0.097988725,0.0,-1.1845517,-1.33198,-2.2411454,-2.6611867,-3.019756,-3.979276
329,7.965932,3.2664425,3.9812334,2.463662,2.6617079,1.389672,1.332109,0.100119136,0.0,-1.1811463,-1.332109,-2.2363935,-2.6617079,-3.0156314,-3.9812334
330,8.066133,3.2720926,3.9830077,2.4689798,2.6621797,1.392966,1.3322256,0.102258846,0.0,-1.1773107,-1.3322256,-2.2310984,-2.6621797,-3.01104,-3.9830077
331,8.166333,3.2772882,3.9846153,2.473763,2.6626067,1.395842,1.3323312,0.104408935,0.0,-1.1730492,-1.3323312,-2.225265,-2.6626067,-3.0059814,-3.9846153
332,8.266533,3.2820284,3.986072,2.4780097,2.662993,1.3982984,1.3324267,0.10657022,0.0,-1.168365,-1.3324267,-2.2188969,-2.662993,-3.000456,-3.986072
333,8.366734,3.286313,3.9873917,2.481717,2.6633427,1.4003358,1.3325131,0.10874365,0.0,-1.1632634,-1.3325131,-2.2119977,-2.6633427,-2.9944644,-3.9873917
334,8.466934,3.2901418,3.988587,2.484884,2.663659,1.4019538,1.3325913,0.110930845,0.0,-1.1577477,-1.3325913,-2.2045732,-2.663659,-2.9880075,-3.988587
335,8.567135,3.2935138,3.9896693,2.4875095,2.6639457,1.4031552,1.332662,0.1131311,0.0,-1.1518261,-1.332662,-2.1966288,-2.6639457,-2.9810855,-3.9896693
336,8.667335,3.296429,3.9906495,2.489591,2.6642048,1.40394,1.3327262,0.11534617,0.0,-1.1455039,-1.3327262,-2.1881695,-2.6642048,-2.973699,-3.9906495
337,8.767535,3.2988853,3.9915373,2.4911284,2.6644392,1.4043112,1.3327839,0.11757629,0.0,-1.1387875,-1.3327839,-2.1792011,-2.6644392,-2.96585,-3.9915373
338,8.867735,3.3008847,3.9923415,2.4921222,2.6646512,1.4042728,1.3328362,0.11982311,0.0,-1.1316836,-1.3328362,-2.169731,-2.6646512,-2.9575393,-3.9923415
339,8.967936,3.3024259,3.9930692,2.4925718,2.6648433,1.4038279,1.3328836,0.122086436,0.0,-1.1242012,-1.3328836,-2.1597645,-2.6648433,-2.9487677,-3.9930692
340,9.068136,3.3035092,3.9937277,2.4924784,2.6650171,1.4029812,1.3329265,0.124367155,0.0,-1.116348,-1.3329265,-2.1493104,-2.6650171,-2.9395368,-3.9937277
341,9.168337,3.304134,3.9943237,2.4918423,2.665174,1.4017361,1.3329654,0.12666622,0.0,-1.108132,-1.3329654,-2.138374,-2.665174,-2.929849,-3.9943237
342,9.268537,3.3042994,3.994864,2.4906645,2.6653166,1.4000996,1.3330004,0.12898326,0.0,-1.0995637,-1.3330004,-2.1269643,-2.6653166,-2.9197054,-3.994864
343,9.368737,3.3040068,3.9953523,2.4889472,2.6654453,1.3980776,1.3330323,0.13131931,0.0,-1.0906512,-1.3330323,-2.1150887,-2.6654453,-2.9091082,-3.9953523
344,9.468938,3.3032558,3.9957943,2.486693,2.6655614,1.3956753,1.3330609,0.13367413,0.0,-1.0814052,-1.3330609,-2.1027572,-2.6655614,-2.8980606,-3.9957943
345,9.569139,3.3020468,3.9961948,2.4839044,2.6656668,1.3929008,1.3330868,0.13604918,0.0,-1.0718336,-1.3330868,-2.089976,-2.6656668,-2.8865635,-3.9961948
346,9.669338,3.3003798,3.996557,2.4805834,2.665762,1.3897617,1.3331103,0.13844377,0.0,-1.0619493,-1.3331103,-2.0767558,-2.665762,-2.8746207,-3.996557
347,9.769539,3.2982545,3.9968848,2.4767342,2.6658483,1.3862656,1.3331316,0.14085779,0.0,-1.0517623,-1.3331316,-2.0631056,-2.6658483,-2.8622348,-3.9968848
348,9.86974,3.2956727,3.9971812,2.472361,2.665926,1.3824204,1.3331506,0.14329256,0.0,-1.0412822,-1.3331506,-2.0490355,-2.665926,-2.8494096,-3.9971812
349,9.96994,3.2926338,3.9974499,2.4674673,2.665997,1.3782359,1.3331683,0.14574727,0.0,-1.0305212,-1.3331683,-2.0345538,-2.665997,-2.8361466,-3.9974499
350,10.07014,3.2891386,3.9976923,2.4620588,2.6660607,1.373722,1.333184,0.14822195,0.0,-1.0194902,-1.333184,-2.0196724,-2.6660607,-2.8224516,-3.9976923
351,10.170341,3.2851872,3.9979124,2.4561388,2.6661184,1.3688862,1.3331983,0.15071589,0.0,-1.0082015,-1.3331983,-2.0044007,-2.6661184,-2.8083267,-3.9979124
352,10.270541,3.280782,3.998111,2.4497151,2.6661708,1.3637398,1.3332112,0.15323009,0.0,-0.99666464,-1.3332112,-1.9887499,-2.6661708,-2.793777,-3.998111
353,10.370742,3.2759216,3.998291,2.4427922,2.666218,1.3582934,1.3332226,0.15576331,0.0,-0.98489356,-1.3332226,-1.9727309,-2.666218,-2.778807,-3.998291
354,10.470942,3.2706084,3.9984539,2.4353771,2.666261,1.3525563,1.3332334,0.15831551,0.0,-0.97289884,-1.3332334,-1.956355,-2.666261,-2.763421,-3.9984539
355,10.571142,3.2648432,3.998601,2.427476,2.6662993,1.34654,1.3332429,0.16088608,0.0,-0.96069217,-1.3332429,-1.9396327,-2.6662993,-2.7476232,-3.998601
356,10.671343,3.2586267,3.9987345,2.419096,2.6663346,1.3402556,1.3332515,0.16347468,0.0,-0.9482856,-1.3332515,-1.9225769,-2.6663346,-2.7314203,-3.9987345
357,10.7715435,3.2519605,3.998855,2.4102461,2.666366,1.3337152,1.3332591,0.16608089,0.0,-0.9356918,-1.3332591,-1.9051988,-2.666366,-2.7148166,-3.998855
358,10.871743,3.244846,3.998964,2.400933,2.6663947,1.3269289,1.3332664,0.16870399,0.0,-0.92292136,-1.3332664,-1.8875102,-2.6663947,-2.697818,-3.998964
359,10.971944,3.2372854,3.999063,2.3911662,2.666421,1.3199083,1.3332727,0.17134348,0.0,-0.909986,-1.3332727,-1.8695227,-2.666421,-2.68043,-3.999063
360,11.0721445,3.2292783,3.9991522,2.380953,2.6664443,1.312665,1.3332784,0.17399837,0.0,-0.8968988,-1.3332784,-1.8512493,-2.6664443,-2.6626592,-3.9991522
361,11.172345,3.2208292,3.9992332,2.3703043,2.6664653,1.3052115,1.3332838,0.1766675,0.0,-0.88367015,-1.3332838,-1.8327036,-2.6664653,-2.6445143,-3.9992332
362,11.272545,3.211938,3.9993062,2.3592288,2.6664844,1.2975591,1.3332884,0.17935044,0.0,-0.8703131,-1.3332884,-1.8138962,-2.6664844,-2.6259995,-3.9993062
363,11.3727455,3.2026076,3.999372,2.3477364,2.666502,1.289719,1.3332927,0.1820467,0.0,-0.8568371,-1.3332927,-1.7948399,-2.666502,-2.607122,-3.999372
364,11.472946,3.1928399,3.999432,2.3358374,2.6665177,1.2817037,1.3332967,0.18475483,0.0,-0.8432552,-1.3332967,-1.7755475,-2.6665177,-2.5878897,-3.999432
365,11.573147,3.1826384,3.9994862,2.323544,2.666532,1.2735244,1.3333001,0.18747392,0.0,-0.82957673,-1.3333001,-1.7560338,-2.666532,-2.5683117,-3.9994862
366,11.6733465,3.1720052,3.9995353,2.3108652,2.666545,1.2651932,1.3333033,0.19020282,0.0,-0.8158144,-1.3333033,-1.7363089,-2.666545,-2.5483942,-3.9995353
367,11.773547,3.1609433,3.9995794,2.2978137,2.6665564,1.2567222,1.3333061,0.19294123,0.0,-0.8019781,-1.3333061,-1.7163862,-2.6665564,-2.5281453,-3.9995794
368,11.873748,3.1494546,3.99962,2.2844,2.6665668,1.2481202,1.3333087,0.19568688,0.0,-0.788078,-1.3333087,-1.6962789,-2.6665668,-2.507574,-3.99962
369,11.9739485,3.137545,3.9996557,2.2706378,2.6665764,1.2394015,1.3333111,0.19843997,0.0,-0.77412486,-1.3333111,-1.6760008,-2.6665764,-2.48669,-3.9996557
370,12.074148,3.1252158,3.9996886,2.256538,2.666585,1.2305756,1.3333132,0.20119864,0.0,-0.7601289,-1.3333132,-1.655564,-2.666585,-2.4655013,-3.9996886
371,12.174349,3.1124725,3.9997182,2.2421138,2.6665926,1.2216548,1.3333151,0.20396233,0.0,-0.7461003,-1.3333151,-1.63498,-2.6665926,-2.4440165,-3.9997182
372,12.2745495,3.099317,3.999745,2.227377,2.6665998,1.2126476,1.3333168,0.20672844,0.0,-0.732049,-1.3333168,-1.6142634,-2.6665998,-2.4222467,-3.999745
373,12.37475,3.0857549,3.9997692,2.2123413,2.6666062,1.2035661,1.3333185,0.20949765,0.0,-0.7179822,-1.3333185,-1.5934262,-2.6666062,-2.4002008,-3.9997692
374,12.47495,3.071791,3.9997916,2.1970203,2.6666121,1.1944206,1.3333197,0.21226798,0.0,-0.70391107,-1.3333197,-1.5724809,-2.6666121,-2.3778884,-3.9997916
375,12.5751505,3.0574305,3.9998114,2.181427,2.6666172,1.1852212,1.3333211,0.2150389,0.0,-0.6898434,-1.3333211,-1.5514387,-2.6666172,-2.3553195,-3.9998114
376,12.675351,3.0426762,3.9998295,2.165574,2.666622,1.1759763,1.3333223,0.21780787,0.0,-0.67578894,-1.3333223,-1.5303141,-2.666622,-2.3325055,-3.9998295
377,12.775552,3.0275354,3.9998455,2.149476,2.6666265,1.1666968,1.3333232,0.22057527,0.0,-0.6617539,-1.3333232,-1.5091183,-2.6666265,-2.3094568,-3.9998455
378,12.8757515,3.0120134,3.9998603,2.1331475,2.6666298,1.1573914,1.3333244,0.22333947,0.0,-0.6477481,-1.3333244,-1.4878631,-2.6666298,-2.2861829,-3.9998603
379,12.975952,2.9961166,3.9998732,2.1166015,2.6666334,1.14807,1.3333251,0.22609992,0.0,-0.6337773,-1.3333251,-1.4665598,-2.6666334,-2.2626953,-3.9998732
380,13.076153,2.97985,3.9998858,2.0998507,2.6666367,1.1387388,1.3333261,0.22885302,0.0,-0.6198517,-1.3333261,-1.4452214,-2.6666367,-2.2390058,-3.9998858
381,13.176353,2.963222,3.9998965,2.0829117,2.6666396,1.1294087,1.3333266,0.23160139,0.0,-0.6059751,-1.3333266,-1.4238583,-2.6666396,-2.2151246,-3.9998965
382,13.276553,2.9462373,3.9999063,2.0657969,2.6666422,1.1200861,1.3333273,0.23434167,0.0,-0.59215635,-1.3333273,-1.4024826,-2.6666422,-2.1910634,-3.9999063
383,13.376754,2.9289048,3.9999151,2.04852,2.6666446,1.1107788,1.3333278,0.23707357,0.0,-0.57840073,-1.3333278,-1.381105,-2.6666446,-2.1668339,-3.9999151
384,13.476954,2.9112303,3.9999232,2.0310955,2.6666467,1.101494,1.3333285,0.23979488,0.0,-0.56471634,-1.3333285,-1.3597363,-2.6666467,-2.142447,-3.9999232
385,13.577155,2.8932235,3.9999304,2.0135384,2.6666489,1.0922401,1.333329,0.24250688,0.0,-0.55110604,-1.333329,-1.3383859,-2.6666489,-2.1179142,-3.9999304
386,13.677355,2.8748915,3.9999373,1.9958613,2.6666503,1.083022,1.3333293,0.24520715,0.0,-0.5375779,-1.3333293,-1.3170661,-2.6666503,-2.0932477,-3.9999373
387,13.777555,2.8562424,3.9999433,1.9780774,2.6666517,1.0738467,1.3333297,0.24789524,0.0,-0.5241355,-1.3333297,-1.2957859,-2.6666517,-2.068459,-3.9999433
388,13.877756,2.8372858,3.999949,1.9602022,2.6666534,1.0647203,1.3333299,0.25056958,0.0,-0.51078546,-1.3333299,-1.2745552,-2.6666534,-2.04356,-3.999949
389,13.977957,2.8180299,3.9999533,1.9422477,2.6666546,1.0556483,1.3333304,0.25322935,0.0,-0.49753153,-1.3333304,-1.2533827,-2.6666546,-2.018561,-3.9999533
390,14.078156,2.7984846,3.9999578,1.9242278,2.6666555,1.046636,1.3333309,0.25587448,0.0,-0.48437816,-1.3333309,-1.232279,-2.6666555,-1.9934756,-3.9999578
391,14.178357,2.7786586,3.999962,1.9061553,2.6666567,1.0376889,1.3333309,0.25850418,0.0,-0.47132936,-1.3333309,-1.2112522,-2.6666567,-1.9683146,-3.999962
392,14.278557,2.758563,3.9999657,1.8880441,2.6666577,1.028811,1.3333311,0.2611171,0.0,-0.45838943,-1.3333311,-1.1903105,-2.6666577,-1.9430897,-3.9999657
393,14.378757,2.7382078,3.999969,1.8699063,2.6666584,1.0200081,1.3333313,0.26371315,0.0,-0.44556132,-1.3333313,-1.1694628,-2.6666584,-1.9178114,-3.999969
394,14.478957,2.717603,3.9999719,1.851754,2.6666594,1.0112823,1.3333316,0.26629102,0.0,-0.43284944,-1.3333316,-1.1487164,-2.6666594,-1.8924936,-3.9999719
395,14.579158,2.6967585,3.9999747,1.8335983,2.6666598,1.0026371,1.3333317,0.26884913,0.0,-0.42025712,-1.3333317,-1.1280801,-2.6666598,-1.8671463,-3.9999747
396,14.6793585,2.6756876,3.999977,1.8154539,2.6666608,0.9940794,1.3333321,0.27138963,0.0,-0.40778512,-1.3333321,-1.1075598,-2.6666608,-1.8417795,-3.999977
397,14.779559,2.654399,3.999979,1.7973309,2.6666613,0.9856103,1.3333321,0.27391037,0.0,-0.39543757,-1.3333321,-1.0871642,-2.6666613,-1.8164067,-3.999979
398,14.879759,2.632906,3.999981,1.7792398,2.6666617,0.97723174,1.3333323,0.27641022,0.0,-0.38321695,-1.3333323,-1.066899,-2.6666617,-1.7910382,-3.999981
399,14.9799595,2.6112185,3.9999828,1.7611917,2.6666622,0.96894747,1.3333323,0.27888858,0.0,-0.37112617,-1.3333323,-1.0467707,-2.6666622,-1.7656844,-3.9999828
400,15.08016,2.58935,3.9999845,1.743199,2.6666627,0.9607612,1.3333323,0.28134662,0.0,-0.3591651,-1.3333323,-1.0267851,-2.6666627,-1.7403557,-3.9999845
401,15.180361,2.5673113,3.999986,1.725271,2.6666632,0.95267355,1.3333325,0.2837829,0.0,-0.34733644,-1.3333325,-1.0069485,-2.6666632,-1.7150637,-3.999986
402,15.2805605,2.5451155,3.9999874,1.707417,2.6666636,0.9446867,1.3333328,0.2861967,0.0,-0.33564264,-1.3333328,-0.9872665,-2.6666636,-1.6898184,-3.9999874
403,15.380761,2.5227737,3.9999888,1.6896464,2.6666636,0.93680274,1.3333325,0.28858817,0.0,-0.32408428,-1.3333325,-0.96774375,-2.6666636,-1.6646299,-3.9999888
404,15.480962,2.5002992,3.9999897,1.671968,2.6666641,0.92902243,1.3333328,0.29095617,0.0,-0.31266278,-1.3333328,-0.9483848,-2.6666641,-1.6395072,-3.9999897
405,15.581162,2.4777038,3.999991,1.6543931,2.6666641,0.92134875,1.3333328,0.29330155,0.0,-0.3013784,-1.3333328,-0.9291951,-2.6666641,-1.614461,-3.999991
406,15.681362,2.4550014,3.9999914,1.636928,2.6666646,0.9137811,1.3333328,0.2956233,0.0,-0.2902329,-1.3333328,-0.9101784,-2.6666646,-1.589501,-3.9999914
407,15.781563,2.4322035,3.9999924,1.6195812,2.6666646,0.9063218,1.333333,0.29792157,0.0,-0.27922612,-1.333333,-0.8913386,-2.6666646,-1.5646354,-3.9999924
408,15.881763,2.4093223,3.9999928,1.6023586,2.666665,0.89896965,1.333333,0.30019492,0.0,-0.2683602,-1.333333,-0.8726799,-2.666665,-1.5398743,-3.9999928
409,15.981964,2.3863714,3.9999938,1.5852709,2.666665,0.8917278,1.333333,0.30244565,0.0,-0.25763375,-1.333333,-0.85420537,-2.666665,-1.5152255,-3.9999938
410,16.082165,2.3633637,3.9999943,1.5683225,2.666665,0.8845946,1.333333,0.30467135,0.0,-0.24704713,-1.333333,-0.83591735,-2.666665,-1.4906974,-3.9999943
411,16.182365,2.3403106,3.9999948,1.5515188,2.6666656,0.8775708,1.333333,0.3068717,0.0,-0.23660211,-1.333333,-0.81781983,-2.6666656,-1.4662985,-3.9999948
412,16.282564,2.3172264,3.9999952,1.5348698,2.6666656,0.8706579,1.333333,0.3090487,0.0,-0.22629595,-1.333333,-0.7999151,-2.6666656,-1.4420366,-3.9999952
413,16.382765,2.294121,3.9999957,1.5183762,2.6666656,0.8638533,1.3333333,0.31119996,0.0,-0.21613152,-1.3333333,-0.7822053,-2.6666656,-1.4179192,-3.9999957
414,16.482965,2.2710094,3.9999962,1.5020474,2.6666658,0.8571595,1.3333333,0.3133273,0.0,-0.20610553,-1.3333333,-0.76469207,-2.6666658,-1.393953,-3.9999962
415,16.583166,2.2479024,3.9999967,1.4858862,2.6666658,0.85057443,1.3333333,0.31543005,0.0,-0.1962194,-1.3333333,-0.747378,-2.6666658,-1.3701456,-3.9999967
416,16.683367,2.2248123,3.9999967,1.4698968,2.666666,0.8440978,1.3333333,0.317507,0.0,-0.18647298,-1.3333333,-0.73026437,-2.666666,-1.3465036,-3.9999967
417,16.783567,2.201752,3.9999971,1.4540845,2.666666,0.8377302,1.3333333,0.31955987,0.0,-0.17686401,-1.3333333,-0.7133525,-2.666666,-1.3230329,-3.9999971
418,16.883768,2.178731,3.9999976,1.4384531,2.666666,0.8314709,1.3333333,0.321588,0.0,-0.1673932,-1.3333333,-0.6966439,-2.666666,-1.29974,-3.9999976
419,16.983969,2.1557631,3.9999976,1.4230052,2.666666,0.8253182,1.3333333,0.32359096,0.0,-0.15805966,-1.3333333,-0.68013895,-2.666666,-1.2766308,-3.9999976
420,17.084167,2.132859,3.999998,1.4077443,2.666666,0.81927186,1.3333333,0.32556912,0.0,-0.14886184,-1.3333333,-0.66383874,-2.666666,-1.2537103,-3.999998
421,17.184368,2.1100292,3.999998,1.3926731,2.6666663,0.81333077,1.3333333,0.3275228,0.0,-0.13979945,-1.3333333,-0.64774394,-2.6666663,-1.2309836,-3.999998
422,17.284569,2.0872853,3.9999986,1.3777936,2.6666663,0.80749434,1.3333333,0.3294519,0.0,-0.13087133,-1.3333333,-0.6318543,-2.6666663,-1.208455,-3.9999986
423,17.38477,2.0646367,3.9999986,1.3631092,2.6666665,0.801762,1.3333333,0.33135647,0.0,-0.12207579,-1.3333333,-0.6161706,-2.6666665,-1.1861302,-3.9999986
424,17.48497,2.042095,3.9999986,1.3486212,2.6666665,0.7961322,1.3333333,0.333237,0.0,-0.11341252,-1.3333333,-0.6006923,-2.6666665,-1.164012,-3.9999986
425,17.58517,2.0196695,3.9999986,1.3343295,2.6666665,0.79060286,1.3333333,0.33509222,0.0,-0.104880966,-1.3333333,-0.58541983,-2.6666665,-1.1421059,-3.9999986
426,17.685371,1.99737,3.9999986,1.3202382,2.6666665,0.78517497,1.3333333,0.33692464,0.0,-0.09647796,-1.3333333,-0.57035226,-2.6666665,-1.1204145,-3.9999986
427,17.785572,1.9752039,3.999999,1.3063467,2.6666665,0.7798462,1.3333333,0.33873245,0.0,-0.0882038,-1.3333333,-0.5554897,-2.6666665,-1.0989417,-3.999999
428,17.88577,1.9531846,3.999999,1.2926553,2.6666665,0.77461445,1.3333333,0.34051636,0.0,-0.08005763,-1.3333333,-0.5408314,-2.6666665,-1.0776905,-3.999999
429,17.985971,1.9313152,3.999999,1.2791657,2.6666665,0.76948035,1.3333334,0.34227678,0.0,-0.07203586,-1.3333334,-0.5263767,-2.6666665,-1.0566633,-3.999999
430,18.086172,1.909608,3.9999995,1.2658767,2.6666665,0.7644403,1.3333334,0.34401357,0.0,-0.06413949,-1.3333334,-0.512124,-2.6666665,-1.0358628,-3.9999995
431,18.186373,1.8880695,3.9999995,1.2527902,2.6666665,0.75949514,1.3333334,0.34572706,0.0,-0.056365535,-1.3333334,-0.49807268,-2.6666665,-1.0152909,-3.9999995
432,18.286573,1.8667065,3.9999995,1.2399051,2.6666665,0.7546428,1.3333334,0.34741762,0.0,-0.0487134,-1.3333334,-0.48422232,-2.6666665,-0.9949501,-3.9999995
433,18.386774,1.8455275,3.9999995,1.2272197,2.6666665,0.74988073,1.3333334,0.34908485,0.0,-0.041181806,-1.3333334,-0.47057098,-2.6666665,-0.9748423,-3.9999995
434,18.486975,1.8245387,3.9999995,1.214736,2.6666665,0.74520946,1.3333334,0.35072973,0.0,-0.033768177,-1.3333334,-0.45711705,-2.6666665,-0.9549681,-3.9999995
435,18.587175,1.8037447,3.9999995,1.2024517,2.6666665,0.74062663,1.3333334,0.35235244,0.0,-0.026471794,-1.3333334,-0.44386008,-2.6666665,-0.93533015,-3.9999995
436,18.687374,1.7831552,3.9999995,1.1903658,2.6666665,0.7361306,1.3333334,0.3539521,0.0,-0.0192918,-1.3333334,-0.430798,-2.6666665,-0.91592866,-3.9999995
437,18.787575,1.7627726,3.9999995,1.1784781,2.6666665,0.73172045,1.3333334,0.35553044,0.0,-0.012225042,-1.3333334,-0.41792914,-2.6666665,-0.89676464,-3.9999995
438,18.887775,1.7426032,3.9999995,1.1667866,2.6666665,0.72739387,1.3333334,0.35708657,0.0,-0.0052713817,-1.3333334,-0.40525213,-2.6666665,-0.8778385,-3.9999995
439,18.987976,1.7226521,3.9999995,1.1552893,2.6666665,0.7231504,1.3333334,0.35862082,0.0,0.0015710444,-1.3333334,-0.39276493,-2.6666665,-0.85915005,-3.9999995
440,19.088177,1.7029228,3.9999995,1.1439869,2.6666665,0.7189886,1.3333334,0.36013427,0.0,0.00830424,-1.3333334,-0.380466,-2.6666665,-0.840701,-3.9999995
441,19.188377,1.6834209,3.9999995,1.1328762,2.6666665,0.7149067,1.3333334,0.36162615,0.0,0.014929637,-1.3333334,-0.3683532,-2.6666665,-0.8224895,-3.9999995
442,19.288578,1.6641494,3.9999995,1.1219546,2.6666665,0.7109028,1.3333334,0.36309695,0.0,0.021448094,-1.3333334,-0.35642517,-2.6666665,-0.8045175,-3.9999995
443,19.388779,1.6451114,3.9999995,1.1112229,2.6666665,0.7069761,1.3333334,0.36454758,0.0,0.027861902,-1.3333334,-0.34467927,-2.6666665,-0.78678304,-3.9999995
444,19.488977,1.6263103,3.9999995,1.1006769,2.6666665,0.7031254,1.3333334,0.36597702,0.0,0.03417192,-1.3333334,-0.3331146,-2.6666665,-0.76928705,-3.9999995
445,19.589178,1.6077486,4.0,1.0903153,2.6666665,0.69934905,1.3333334,0.367387,0.0,0.04038087,-1.3333334,-0.32172775,-2.6666665,-0.7520267,-4.0
446,19.689379,1.5894278,4.0,1.0801364,2.6666665,0.69564563,1.3333334,0.36877665,0.0,0.04648889,-1.3333334,-0.31051782,-2.6666665,-0.73500305,-4.0
447,19.78958,1.5713515,4.0,1.0701373,2.6666665,0.692013,1.3333334,0.37014624,0.0,0.052497987,-1.3333334,-0.2994818,-2.6666665,-0.7182146,-4.0
448,19.88978,1.553521,4.0,1.0603166,2.6666665,0.68845123,1.3333334,0.37149668,0.0,0.05841031,-1.3333334,-0.2886179,-2.6666665,-0.70165974,-4.0
449,19.98998,1.5359365,4.0,1.0506716,2.6666665,0.6849583,1.3333334,0.37282804,0.0,0.06422714,-1.3333334,-0.27792424,-2.6666665,-0.6853378,-4.0
450,20.090181,1.5186001,4.0,1.0411999,2.6666665,0.6815323,1.3333334,0.37413982,0.0,0.06994907,-1.3333334,-0.26739874,-2.6666665,-0.66924757,-4.0
451,20.190382,1.5015131,4.0,1.0318987,2.6666665,0.67817223,1.3333334,0.37543282,0.0,0.0755785,-1.3333334,-0.25703833,-2.6666665,-0.65338653,-4.0
452,20.29058,1.4846755,4.0,1.0227671,2.6666665,0.67487746,1.3333334,0.37670738,0.0,0.08111647,-1.3333334,-0.24684183,-2.6666665,-0.63775504,-4.0
453,20.390781,1.4680873,4.0,1.0138006,2.6666665,0.67164576,1.3333334,0.37796345,0.0,0.08656467,-1.3333334,-0.2368064,-2.6666665,-0.6223492,-4.0
454,20.490982,1.4517479,4.0,1.0049987,2.6666665,0.6684765,1.3333334,0.37920147,0.0,0.09192468,-1.3333334,-0.22693029,-2.6666665,-0.60716856,-4.0
455,20.591183,1.4356587,4.0,0.9963577,2.6666665,0.66536796,1.3333334,0.3804215,0.0,0.09719752,-1.3333334,-0.21721065,-2.6666665,-0.592211,-4.0
456,20.691383,1.4198186,4.0,0.9878748,2.6666665,0.66231894,1.3333334,0.38162374,0.0,0.1023846,-1.3333334,-0.20764562,-2.6666665,-0.57747406,-4.0
457,20.791584,1.4042265,4.0,0.97954893,2.6666665,0.65932894,1.3333334,0.3828088,0.0,0.107488066,-1.3333334,-0.19823278,-2.6666665,-0.56295633,-4.0
458,20.891785,1.3888808,4.0,0.9713761,2.6666665,0.6563955,1.3333334,0.3839767,0.0,0.112508655,-1.3333334,-0.18897097,-2.6666665,-0.54865587,-4.0
459,20.991985,1.3737817,4.0,0.96335435,2.6666665,0.65351844,1.3333334,0.38512683,0.0,0.117447205,-1.3333334,-0.17985646,-2.6666665,-0.53457034,-4.0
460,21.092184,1.3589282,4.0,0.95548177,2.6666665,0.65069604,1.3333334,0.3862608,0.0,0.12230645,-1.3333334,-0.1708877,-2.6666665,-0.5206971,-4.0
461,21.192385,1.344318,4.0,0.9477546,2.6666665,0.64792705,1.3333334,0.38737786,0.0,0.12708654,-1.3333334,-0.16206281,-2.6666665,-0.5070346,-4.0
462,21.292585,1.3299491,4.0,0.94017094,2.6666665,0.64521134,1.3333334,0.3884789,0.0,0.13178945,-1.3333334,-0.15337893,-2.6666665,-0.49357936,-4.0
463,21.392786,1.3158203,4.0,0.93272865,2.6666665,0.6425466,1.3333334,0.38956332,0.0,0.13641635,-1.3333334,-0.14483449,-2.6666665,-0.48033026,-4.0
464,21.492987,1.3019303,4.0,0.9254241,2.6666665,0.63993204,1.3333334,0.3906316,0.0,0.14096808,-1.3333334,-0.13642676,-2.6666665,-0.46728435,-4.0
465,21.593187,1.2882756,4.0,0.918256,2.6666665,0.63736695,1.3333334,0.39168465,0.0,0.14544667,-1.3333334,-0.12815417,-2.6666665,-0.45443925,-4.0
466,21.693388,1.2748547,4.0,0.91122174,2.6666665,0.6348502,1.3333334,0.39272186,0.0,0.14985268,-1.3333334,-0.120014444,-2.6666665,-0.4417926,-4.0
467,21.793589,1.2616655,4.0,0.9043179,2.6666665,0.6323801,1.3333334,0.39374357,0.0,0.15418738,-1.3333334,-0.1120057,-2.6666665,-0.42934176,-4.0
468,21.893787,1.2487059,4.0,0.8975432,2.6666665,0.6299564,1.3333334,0.39474997,0.0,0.15845253,-1.3333334,-0.10412451,-2.6666665,-0.41708463,-4.0
469,21.993988,1.2359725,4.0,0.8908939,2.6666665,0.6275777,1.3333334,0.39574164,0.0,0.1626488,-1.3333334,-0.096370734,-2.6666665,-0.40501806,-4.0
470,22.094189,1.2234635,4.0,0.8843684,2.6666665,0.62524277,1.3333334,0.39671785,0.0,0.16677764,-1.3333334,-0.088740505,-2.6666665,-0.39313945,-4.0
471,22.19439,1.211175,4.0,0.8779645,2.6666665,0.62295127,1.3333334,0.39767987,0.0,0.17083992,-1.3333334,-0.08123339,-2.6666665,-0.38144693,-4.0
472,22.29459,1.1991057,4.0,0.87167996,2.6666665,0.6207022,1.3333334,0.39862758,0.0,0.17483692,-1.3333334,-0.07384624,-2.6666665,-0.36993766,-4.0
473,22.39479,1.1872522,4.0,0.86551166,2.6666665,0.61849374,1.3333334,0.3995607,0.0,0.17876993,-1.3333334,-0.06657778,-2.6666665,-0.35860893,-4.0
474,22.494991,1.1756117,4.0,0.85945773,2.6666665,0.6163263,1.3333334,0.40047976,0.0,0.1826398,-1.3333334,-0.05942556,-2.6666665,-0.34745798,-4.0
475,22.595192,1.1641802,4.0,0.85351664,2.6666665,0.6141978,1.3333334,0.40138483,0.0,0.18644768,-1.3333334,-0.05238815,-2.6666665,-0.33648312,-4.0
476,22.69539,1.1529571,4.0,0.84768504,2.6666665,0.61210793,1.3333334,0.40227598,0.0,0.1901943,-1.3333334,-0.045463264,-2.6666665,-0.3256808,-4.0
477,22.795591,1.1419368,4.0,0.84196115,2.6666665,0.6100559,1.3333334,0.40315384,0.0,0.19388121,-1.3333334,-0.038649037,-2.6666665,-0.3150488,-4.0
478,22.895792,1.1311173,4.0,0.83634245,2.6666665,0.6080402,1.3333334,0.4040175,0.0,0.197509,-1.3333334,-0.03194376,-2.6666665,-0.3045849,-4.0
479,22.995993,1.1204964,4.0,0.83082783,2.6666665,0.60606104,1.3333334,0.40486845,0.0,0.20107953,-1.3333334,-0.025345132,-2.6666665,-0.29428616,-4.0
480,23.096193,1.1100693,4.0,0.82541424,2.6666665,0.6041173,1.3333334,0.40570638,0.0,0.20459236,-1.3333334,-0.01885187,-2.6666665,-0.2841505,-4.0
481,23.196394,1.0998346,4.0,0.8201005,2.6666665,0.60220754,1.3333334,0.40653098,0.0,0.20804965,-1.3333334,-0.012462543,-2.6666665,-0.2741749,-4.0
482,23.296595,1.0897886,4.0,0.81488276,2.6666665,0.6003311,1.3333334,0.40734252,0.0,0.21145198,-1.3333334,-0.006174715,-2.6666665,-0.26435706,-4.0
483,23.396795,1.0799271,4.0,0.809761,2.6666665,0.5984883,1.3333334,0.40814164,0.0,0.21479975,-1.3333334,1.3617997e-05,-2.6666665,-0.25469455,-4.0
484,23.496994,1.0702491,4.0,0.8047322,2.6666665,0.5966768,1.3333334,0.40892816,0.0,0.21809469,-1.3333334,0.006103171,-2.6666665,-0.2451852,-4.0
485,23.597195,1.0607487,4.0,0.7997954,2.6666665,0.5948974,1.3333334,0.40970236,0.0,0.2213371,-1.3333334,0.012096092,-2.6666665,-0.23582633,-4.0
486,23.697395,1.0514253,4.0,0.7949473,2.6666665,0.5931483,1.3333334,0.4104641,0.0,0.22452825,-1.3333334,0.017994242,-2.6666665,-0.22661519,-4.0
487,23.797596,1.0422753,4.0,0.7901868,2.6666665,0.59142935,1.3333334,0.41121355,0.0,0.22766873,-1.3333334,0.02379948,-2.6666665,-0.2175495,-4.0
488,23.897795,1.0332946,4.0,0.78551286,2.6666665,0.5897394,1.3333334,0.4119511,0.0,0.2307594,-1.3333334,0.02951224,-2.6666665,-0.20862783,-4.0
489,23.997995,1.0244808,4.0,0.780922,2.6666665,0.58807814,1.3333334,0.41267693,0.0,0.23380153,-1.3333334,0.03513581,-2.6666665,-0.19984676,-4.0
490,24.098196,1.015831,4.0,0.7764138,2.6666665,0.5864453,1.3333334,0.41339085,0.0,0.23679554,-1.3333334,0.040670335,-2.6666665,-0.19120382,-4.0
491,24.198397,1.0073414,4.0,0.7719856,2.6666665,0.58483917,1.3333334,0.41409305,0.0,0.2397419,-1.3333334,0.046117537,-2.6666665,-0.18269746,-4.0
492,24.298595,0.99901026,4.0,0.7676364,2.6666665,0.5832599,1.3333334,0.41478366,0.0,0.24264173,-1.3333334,0.051479124,-2.6666665,-0.17432553,-4.0
493,24.398796,0.9908342,4.0,0.76336455,2.6666665,0.581707,1.3333334,0.41546336,0.0,0.24549618,-1.3333334,0.05675668,-2.6666665,-0.16608529,-4.0
494,24.498997,0.98280865,4.0,0.75916773,2.6666665,0.5801792,1.3333334,0.41613135,0.0,0.24830538,-1.3333334,0.06195149,-2.6666665,-0.15797476,-4.0
495,24.599197,0.9749329,4.0,0.75504476,2.6666665,0.57867664,1.3333334,0.41678816,0.0,0.25107035,-1.3333334,0.067064844,-2.6666665,-0.14999178,-4.0
496,24.699398,0.9672031,4.0,0.7509942,2.6666665,0.5771981,1.3333334,0.41743425,0.0,0.25379166,-1.3333334,0.0720986,-2.6666665,-0.14213409,-4.0
497,24.799599,0.95961607,4.0,0.7470141,2.6666665,0.5757433,1.3333334,0.41806915,0.0,0.25647017,-1.3333334,0.077053614,-2.6666665,-0.13439949,-4.0
498,24.8998,0.9521698,4.0,0.74310356,2.6666665,0.5743117,1.3333334,0.41869333,0.0,0.25910687,-1.3333334,0.08193161,-2.6666665,-0.12678614,-4.0
499,25.0,0.94486123,4.0,0.7392609,2.6666665,0.57290316,1.3333334,0.41930717,0.0,0.2617019,-1.3333334,0.086733736,-2.6666665,-0.11929149,-4.0


==> num_results/Ising/table_J_over_theta_BP_ref.csv <==
J,theta,KL
-2,-2,0.91304153
-2,-1.9,0.8846415
-2,-1.8,0.8585376
-2,-1.7,0.8349117
-2,-1.6,0.8138241
-2,-1.5,0.79523283
-2,-1.4,0.779018
-2,-1.3,0.76500463
-2,-1.2,0.752986
-2,-1.1,0.74274045
-2,-1,0.734045
-2,-0.9,0.7266862
-2,-0.79999995,0.7204629
-2,-0.7,0.71519285
-2,-0.59999996,0.71071017
-2,-0.49999997,0.70686746
-2,-0.39999998,0.7035326
-2,-0.29999998,0.70058787
-2,-0.19999997,0.6979258
-2,-0.09999997,0.69544834
-2,-0.000000029802322,0
-2,0.09999997,0.69544834
-2,0.19999997,0.6979258
-2,0.29999998,0.70058787
-2,0.39999998,0.7035326
-2,0.49999997,0.70686746
-2,0.59999996,0.7107102
-2,0.7,0.71519285
-2,0.79999995,0.7204629
-2,0.9,0.7266862
-2,1,0.734045
-2,1.1,0.7427404
-2,1.2,0.752986
-2,1.3,0.76500463
-2,1.4,0.779018
-2,1.5,0.7952329
-2,1.6,0.8138242
-2,1.7,0.8349117
-2,1.8,0.8585376
-2,1.9,0.8846415
-2,2,0.91304153
-1.9,-2,0.94176257
-1.9,-1.9,0.91163695
-1.9,-1.8,0.8834454
-1.9,-1.7,0.85750985
-1.9,-1.6,0.834019
-1.9,-1.5,0.8130368
-1.9,-1.4,0.79452515
-1.9,-1.3,0.778366
-1.9,-1.2,0.7643864
-1.9,-1.1,0.7523805
-1.9,-1,0.74212646
-1.9,-0.9,0.73340154
-1.9,-0.79999995,0.72598934
-1.9,-0.7,0.7196879
-1.9,-0.59999996,0.7143105
-1.9,-0.49999997,0.7096883
-1.9,-0.39999998,0.70566756
-1.9,-0.29999998,0.7021103
-1.9,-0.19999997,0.69888985
-1.9,-0.09999997,0.69588923
-1.9,-0.000000029802322,0
-1.9,0.09999997,0.69588923
-1.9,0.19999997,0.69888985
-1.9,0.29999998,0.7021103
-1.9,0.39999998,0.7056676
-1.9,0.49999997,0.7096883
-1.9,0.59999996,0.7143105
-1.9,0.7,0.7196879
-1.9,0.79999995,0.72598934
-1.9,0.9,0.7334015
-1.9,1,0.74212646
-1.9,1.1,0.75238043
-1.9,1.2,0.7643864
-1.9,1.3,0.778366
-1.9,1.4,0.7945252
-1.9,1.5,0.8130367
-1.9,1.6,0.83401906
-1.9,1.7,0.8575098
-1.9,1.8,0.8834453
-1.9,1.9,0.91163695
-1.9,2,0.94176257
-1.8,-2,0.9705695
-1.8,-1.9,0.9394007
-1.8,-1.8,0.90963316
-1.8,-1.7,0.88173497
-1.8,-1.6,0.8560376
-1.8,-1.5,0.8327365
-1.8,-1.4,0.8119023
-1.8,-1.3,0.7935015
-1.8,-1.2,0.77741957
-1.8,-1.1,0.7634855
-1.8,-1,0.7514942
-1.8,-0.9,0.7412248
-1.8,-0.79999995,0.73245263
-1.8,-0.7,0.72495985
-1.8,-0.59999996,0.7185404
-1.8,-0.49999997,0.71300346
-1.8,-0.39999998,0.70817375
-1.8,-0.29999998,0.7038903
-1.8,-0.19999997,0.7000054
-1.8,-0.09999997,0.6963805
-1.8,-0.000000029802322,0
-1.8,0.09999997,0.6963805
-1.8,0.19999997,0.7000054
-1.8,0.29999998,0.7038903
-1.8,0.39999998,0.70817375
-1.8,0.49999997,0.71300346
-1.8,0.59999996,0.7185404
-1.8,0.7,0.72495985
-1.8,0.79999995,0.73245263
-1.8,0.9,0.7412248
-1.8,1,0.7514942
-1.8,1.1,0.7634855
-1.8,1.2,0.77741957
-1.8,1.3,0.7935015
-1.8,1.4,0.8119023
-1.8,1.5,0.8327365
-1.8,1.6,0.8560376
-1.8,1.7,0.8817351
-1.8,1.8,0.90963316
-1.8,1.9,0.9394007
-1.8,2,0.9705695
-1.7,-2,0.99783903
-1.7,-1.9,0.9665949
-1.7,-1.8,0.936038
-1.7,-1.7,0.9067754
-1.7,-1.6,0.87929046
-1.7,-1.5,0.8539281
-1.7,-1.4,0.830894
-1.7,-1.3,0.8102673
-1.7,-1.2,0.7920208
-1.7,-1.1,0.7760445
-1.7,-1,0.7621708
-1.7,-0.9,0.7501962
-1.7,-0.79999995,0.7398992
-1.7,-0.7,0.7310536
-1.7,-0.59999996,0.7234384
-1.7,-0.49999997,0.7168428
-1.7,-0.39999998,0.711069
-1.7,-0.29999998,0.7059333
-1.7,-0.19999997,0.70126384
-1.7,-0.09999997,0.6968988
-1.7,-0.000000029802322,0
-1.7,0.09999997,0.6968988
-1.7,0.19999997,0.70126384
-1.7,0.29999998,0.70593333
-1.7,0.39999998,0.7110689
-1.7,0.49999997,0.7168428
-1.7,0.59999996,0.7234384
-1.7,0.7,0.7310536
-1.7,0.79999995,0.7398993
-1.7,0.9,0.7501962
-1.7,1,0.7621708
-1.7,1.1,0.7760445
-1.7,1.2,0.79202086
-1.7,1.3,0.8102673
-1.7,1.4,0.830894
-1.7,1.5,0.85392797
-1.7,1.6,0.87929046
-1.7,1.7,0.9067754
-1.7,1.8,0.9360381
-1.7,1.9,0.9665949
-1.7,2,0.99783903
-1.6,-2,1.0211354
-1.6,-1.9,0.99115247
-1.6,-1.8,0.96094716
-1.6,-1.7,0.9312523
-1.6,-1.6,0.90270007
-1.6,-1.5,0.8757962
-1.6,-1.4,0.850904
-1.6,-1.3,0.8282445
-1.6,-1.2,0.80790734
-1.6,-1.1,0.7898754
-1.6,-1,0.7740438
-1.6,-0.9,0.7602503
-1.6,-0.79999995,0.7482921
-1.6,-0.7,0.73794806
-1.6,-0.59999996,0.7289889
-1.6,-0.49999997,0.72118956
-1.6,-0.39999998,0.71433187
-1.6,-0.29999998,0.70820904
-1.6,-0.19999997,0.7026249
-1.6,-0.09999997,0.69738984
-1.6,-0.000000029802322,0
-1.6,0.09999997,0.69738984
-1.6,0.19999997,0.7026249
-1.6,0.29999998,0.70820904
-1.6,0.39999998,0.71433187
-1.6,0.49999997,0.72118956
-1.6,0.59999996,0.7289889
-1.6,0.7,0.73794806
-1.6,0.79999995,0.7482921
-1.6,0.9,0.7602503
-1.6,1,0.7740438
-1.6,1.1,0.7898754
-1.6,1.2,0.80790734
-1.6,1.3,0.8282445
-1.6,1.4,0.850904
-1.6,1.5,0.8757962
-1.6,1.6,0.90270007
-1.6,1.7,0.9312523
-1.6,1.8,0.96094716
-1.6,1.9,0.99115247
-1.6,2,1.0211354
-1.5,-2,1.0367465
-1.5,-1.9,1.0098827
-1.5,-1.8,0.9816581
-1.5,-1.7,0.95291644
-1.5,-1.6,0.92443407
-1.5,-1.5,0.896881
-1.5,-1.4,0.87079424
-1.5,-1.3,0.8465625
-1.5,-1.2,0.8244269
-1.5,-1.1,0.8044945
-1.5,-1,0.78675896
-1.5,-0.9,0.7711257
-1.5,-0.79999995,0.7574365
-1.5,-0.7,0.74549234
-1.5,-0.59999996,0.73507035
-1.5,-0.49999997,0.7259382
-1.5,-0.39999998,0.717864
-1.5,-0.29999998,0.7106204
-1.5,-0.19999997,0.703987
-1.5,-0.09999997,0.697739
-1.5,-0.000000029802322,0
-1.5,0.09999997,0.697739
-1.5,0.19999997,0.703987
-1.5,0.29999998,0.7106204
-1.5,0.39999998,0.717864
-1.5,0.49999997,0.7259382
-1.5,0.59999996,0.7350703
-1.5,0.7,0.74549234
-1.5,0.79999995,0.7574365
-1.5,0.9,0.77112573
-1.5,1,0.78675896
-1.5,1.1,0.8044945
-1.5,1.2,0.8244269
-1.5,1.3,0.8465625
-1.5,1.4,0.87079424
-1.5,1.5,0.896881
-1.5,1.6,0.9244342
-1.5,1.7,0.95291644
-1.5,1.8,0.9816581
-1.5,1.9,1.0098827
-1.5,2,1.0367465
-1.4,-2,1.0388308
-1.4,-1.9,1.0177661
-1.4,-1.8,0.9938844
-1.4,-1.7,0.9681448
-1.4,-1.6,0.94146824
-1.4,-1.5,0.9146951
-1.4,-1.4,0.8885499
-1.4,-1.3,0.86361253
-1.4,-1.2,0.84030795
-1.4,-1.1,0.8189068
-1.4,-1,0.79953825
-1.4,-0.9,0.7822139
-1.4,-0.79999995,0.7668507
-1.4,-0.7,0.75329816
-1.4,-0.59999996,0.7413603
-1.4,-0.49999997,0.7308136
-1.4,-0.39999998,0.7214211
-1.4,-0.29999998,0.7129413
-1.4,-0.19999997,0.70513254
-1.4,-0.09999997,0.6977091
-1.4,-0.000000029802322,0
-1.4,0.09999997,0.6977091
-1.4,0.19999997,0.7051326
-1.4,0.29999998,0.7129413
-1.4,0.39999998,0.7214211
-1.4,0.49999997,0.7308136
-1.4,0.59999996,0.7413604
-1.4,0.7,0.75329816
-1.4,0.79999995,0.7668507
-1.4,0.9,0.7822139
-1.4,1,0.7995382
-1.4,1.1,0.8189068
-1.4,1.2,0.84030795
-1.4,1.3,0.86361253
-1.4,1.4,0.8885499
-1.4,1.5,0.9146951
-1.4,1.6,0.94146824
-1.4,1.7,0.9681448
-1.4,1.8,0.9938843
-1.4,1.9,1.0177661
-1.4,2,1.0388308
-1.3,-2,1.0177283
-1.3,-1.9,1.0065963
-1.3,-1.8,0.99064624
-1.3,-1.7,0.9710175
-1.3,-1.6,0.9488118
-1.3,-1.5,0.925065
-1.3,-1.4,0.900713
-1.3,-1.3,0.8765574
-1.3,-1.2,0.85324264
-1.3,-1.1,0.83124423
-1.3,-1,0.8108741
-1.3,-0.9,0.79229456
-1.3,-0.79999995,0.77554023
-1.3,-0.7,0.7605462
-1.3,-0.59999996,0.74717224
-1.3,-0.49999997,0.73522717
-1.3,-0.39999998,0.7244861
-1.3,-0.29999998,0.7147052
-1.3,-0.19999997,0.70562154
-1.3,-0.09999997,0.6967881
-1.3,-0.000000029802322,0
-1.3,0.09999997,0.6967881
-1.3,0.19999997,0.70562154
-1.3,0.29999998,0.7147052
-1.3,0.39999998,0.7244861
-1.3,0.49999997,0.73522717
-1.3,0.59999996,0.74717224
-1.3,0.7,0.76054615
-1.3,0.79999995,0.77554023
-1.3,0.9,0.79229456
-1.3,1,0.8108741
-1.3,1.1,0.83124423
-1.3,1.2,0.85324264
-1.3,1.3,0.87655747
-1.3,1.4,0.900713
-1.3,1.5,0.925065
-1.3,1.6,0.9488118
-1.3,1.7,0.9710175
-1.3,1.8,0.99064624
-1.3,1.9,1.0065963
-1.3,2,1.0177283
-1.2,-2,0.95621204
-1.2,-1.9,0.96206367
-1.2,-1.8,0.9599729
-1.2,-1.7,0.95147705
-1.2,-1.6,0.9380063
-1.2,-1.5,0.9208898
-1.2,-1.4,0.90134573
-1.2,-1.3,0.88045496
-1.2,-1.2,0.8591357
-1.2,-1.1,0.8381264
-1.2,-1,0.8179796
-1.2,-0.9,0.7990659
-1.2,-0.79999995,0.7815949
-1.2,-0.7,0.7656361
-1.2,-0.59999996,0.75114954
-1.2,-0.49999997,0.7380099
-1.2,-0.39999998,0.72603184
-1.2,-0.29999998,0.7149831
-1.2,-0.19999997,0.70456254
-1.2,-0.09999997,0.69372725
-1.2,-0.000000029802322,0
-1.2,0.09999997,0.69372725
-1.2,0.19999997,0.70456254
-1.2,0.29999998,0.7149831
-1.2,0.39999998,0.72603184
-1.2,0.49999997,0.7380099
-1.2,0.59999996,0.75114954
-1.2,0.7,0.7656361
-1.2,0.79999995,0.7815949
-1.2,0.9,0.7990659
-1.2,1,0.8179796
-1.2,1.1,0.8381264
-1.2,1.2,0.8591357
-1.2,1.3,0.88045496
-1.2,1.4,0.90134573
-1.2,1.5,0.9208898
-1.2,1.6,0.9380064
-1.2,1.7,0.95147705
-1.2,1.8,0.9599729
-1.2,1.9,0.96206367
-1.2,2,0.95621204
-1.1,-2,0.82009566
-1.1,-1.9,0.8565613
-1.1,-1.8,0.8793986
-1.1,-1.7,0.891081
-1.1,-1.6,0.8937993
-1.1,-1.5,0.8894919
-1.1,-1.4,0.87988114
-1.1,-1.3,0.86648965
-1.1,-1.2,0.8506348
-1.1,-1.1,0.83342135
-1.1,-1,0.8157353
-1.1,-0.9,0.7982446
-1.1,-0.79999995,0.78141093
-1.1,-0.7,0.7655128
-1.1,-0.59999996,0.75067115
-1.1,-0.49999997,0.73687947
-1.1,-0.39999998,0.7240257
-1.1,-0.29999998,0.7118935
-1.1,-0.19999997,0.7000093
-1.1,-0.09999997,0.68477786
-1.1,-0.000000029802322,0
-1.1,0.09999997,0.68477786
-1.1,0.19999997,0.7000093
-1.1,0.29999998,0.71189344
-1.1,0.39999998,0.7240257
-1.1,0.49999997,0.73687947
-1.1,0.59999996,0.75067115
-1.1,0.7,0.7655128
-1.1,0.79999995,0.78141093
-1.1,0.9,0.79824454
-1.1,1,0.8157353
-1.1,1.1,0.8334213
-1.1,1.2,0.8506348
-1.1,1.3,0.86648977
-1.1,1.4,0.87988114
-1.1,1.5,0.8894919
-1.1,1.6,0.8937993
-1.1,1.7,0.891081
-1.1,1.8,0.8793986
-1.1,1.9,0.8565613
-1.1,2,0.82009566
-1,-2,0.5459377
-1,-1.9,0.63393605
-1,-1.8,0.70223343
-1,-1.7,0.7518705
-1,-1.6,0.7854432
-1,-1.5,0.8058571
-1,-1.4,0.81583524
-1,-1.3,0.8177766
-1,-1.2,0.81374073
-1,-1.1,0.80546397
-1,-1,0.79437256
-1,-0.9,0.781599
-1,-0.79999995,0.7680003
-1,-0.7,0.7541815
-1,-0.59999996,0.7405218
-1,-0.49999997,0.72720116
-1,-0.39999998,0.7142037
-1,-0.29999998,0.70121866
-1,-0.19999997,0.6868223
-1,-0.09999997,0.65613866
-1,-0.000000029802322,0
-1,0.09999997,0.6561387
-1,0.19999997,0.6868223
-1,0.29999998,0.70121866
-1,0.39999998,0.7142037
-1,0.49999997,0.72720116
-1,0.59999996,0.7405218
-1,0.7,0.7541815
-1,0.79999995,0.7680003
-1,0.9,0.7815989
-1,1,0.79437256
-1,1.1,0.80546397
-1,1.2,0.81374073
-1,1.3,0.8177766
-1,1.4,0.81583524
-1,1.5,0.8058571
-1,1.6,0.7854432
-1,1.7,0.7518705
-1,1.8,0.70223343
-1,1.9,0.63393605
-1,2,0.5459377
-0.9,-2,0.18010768
-0.9,-1.9,0.2702402
-0.9,-1.8,0.37013805
-0.9,-1.7,0.46660665
-0.9,-1.6,0.5498656
-0.9,-1.5,0.6157011
-0.9,-1.4,0.6641389
-0.9,-1.3,0.6973325
-0.9,-1.2,0.71809727
-0.9,-1.1,0.7291828
-0.9,-1,0.7329942
-0.9,-0.9,0.7315152
-0.9,-0.79999995,0.7263087
-0.9,-0.7,0.71854544
-0.9,-0.59999996,0.70902485
-0.9,-0.49999997,0.6981718
-0.9,-0.39999998,0.68591154
-0.9,-0.29999998,0.67102134
-0.9,-0.19999997,0.6471418
-0.9,-0.09999997,0.55874836
-0.9,-0.000000029802322,-0.000000007450581
-0.9,0.09999997,0.5587483
-0.9,0.19999997,0.6471418
-0.9,0.29999998,0.67102134
-0.9,0.39999998,0.68591154
-0.9,0.49999997,0.69817173
-0.9,0.59999996,0.70902485
-0.9,0.7,0.71854544
-0.9,0.79999995,0.7263088
-0.9,0.9,0.7315152
-0.9,1,0.7329941
-0.9,1.1,0.7291828
-0.9,1.2,0.71809727
-0.9,1.3,0.6973325
-0.9,1.4,0.6641389
-0.9,1.5,0.61570096
-0.9,1.6,0.5498656
-0.9,1.7,0.46660665
-0.9,1.8,0.37013805
-0.9,1.9,0.2702402
-0.9,2,0.18010768
-0.79999995,-2,0.02637884
-0.79999995,-1.9,0.045845907
-0.79999995,-1.8,0.078567274
-0.79999995,-1.7,0.12856257
-0.79999995,-1.6,0.1960659
-0.79999995,-1.5,0.27556473
-0.79999995,-1.4,0.35755414
-0.79999995,-1.3,0.43284982
-0.79999995,-1.2,0.4957357
-0.79999995,-1.1,0.5443475
-0.79999995,-1,0.57941586
-0.79999995,-0.9,0.60285944
-0.79999995,-0.79999995,0.61683106
-0.79999995,-0.7,0.62319815
-0.79999995,-0.59999996,0.6232526
-0.79999995,-0.49999997,0.61739385
-0.79999995,-0.39999998,0.60433567
-0.79999995,-0.29999998,0.5782591
-0.79999995,-0.19999997,0.51624864
-0.79999995,-0.09999997,0.32149702
-0.79999995,-0.000000029802322,0
-0.79999995,0.09999997,0.32149702
-0.79999995,0.19999997,0.51624864
-0.79999995,0.29999998,0.5782591
-0.79999995,0.39999998,0.60433567
-0.79999995,0.49999997,0.61739385
-0.79999995,0.59999996,0.6232526
-0.79999995,0.7,0.62319815
-0.79999995,0.79999995,0.61683106
-0.79999995,0.9,0.60285944
-0.79999995,1,0.57941586
-0.79999995,1.1,0.5443475
-0.79999995,1.2,0.4957357
-0.79999995,1.3,0.43284982
-0.79999995,1.4,0.35755414
-0.79999995,1.5,0.27556473
-0.79999995,1.6,0.19606593
-0.79999995,1.7,0.12856257
-0.79999995,1.8,0.07856722
-0.79999995,1.9,0.045845848
-0.79999995,2,0.026378877
-0.7,-2,0.0045271665
-0.7,-1.9,0.006753914
-0.7,-1.8,0.010477394
-0.7,-1.7,0.016886406
-0.7,-1.6,0.02786773
-0.7,-1.5,0.045961827
-0.7,-1.4,0.07374738
-0.7,-1.3,0.11253792
-0.7,-1.2,0.16100818
-0.7,-1.1,0.21494645
-0.7,-1,0.26859868
-0.7,-0.9,0.31661797
-0.7,-0.79999995,0.35525888
-0.7,-0.7,0.38236475
-0.7,-0.59999996,0.3965131
-0.7,-0.49999997,0.39569607
-0.7,-0.39999998,0.3754421
-0.7,-0.29999998,0.3259466
-0.7,-0.19999997,0.23041914
-0.7,-0.09999997,0.08760239
-0.7,-0.000000029802322,0
-0.7,0.09999997,0.08760239
-0.7,0.19999997,0.23041914
-0.7,0.29999998,0.3259466
-0.7,0.39999998,0.3754421
-0.7,0.49999997,0.3956961
-0.7,0.59999996,0.3965131
-0.7,0.7,0.38236475
-0.7,0.79999995,0.35525888
-0.7,0.9,0.31661797
-0.7,1,0.26859868
-0.7,1.1,0.21494645
-0.7,1.2,0.16100818
-0.7,1.3,0.11253792
-0.7,1.4,0.073747404
-0.7,1.5,0.045961827
-0.7,1.6,0.027867734
-0.7,1.7,0.016886406
-0.7,1.8,0.010477409
-0.7,1.9,0.0067538917
-0.7,2,0.0045271665
-0.59999996,-2,0.0011281371
-0.59999996,-1.9,0.0015834235
-0.59999996,-1.8,0.0021815598
-0.59999996,-1.7,0.0029954612
-0.59999996,-1.6,0.0041636676
-0.59999996,-1.5,0.00593248
-0.59999996,-1.4,0.008701324
-0.59999996,-1.3,0.013048992
-0.59999996,-1.2,0.019686885
-0.59999996,-1.1,0.02926549
-0.59999996,-1,0.04201217
-0.59999996,-0.9,0.05731
-0.59999996,-0.79999995,0.07345487
-0.59999996,-0.7,0.08776976
-0.59999996,-0.59999996,0.097032204
-0.59999996,-0.49999997,0.098038636
-0.59999996,-0.39999998,0.08829129
-0.59999996,-0.29999998,0.0671894
-0.59999996,-0.19999997,0.038240537
-0.59999996,-0.09999997,0.011297256
-0.59999996,-0.000000029802322,0.000000007450581
-0.59999996,0.09999997,0.011297271
-0.59999996,0.19999997,0.038240537
-0.59999996,0.29999998,0.0671894
-0.59999996,0.39999998,0.08829129
-0.59999996,0.49999997,0.098038636
-0.59999996,0.59999996,0.097032204
-0.59999996,0.7,0.08776976
-0.59999996,0.79999995,0.07345487
-0.59999996,0.9,0.05731
-0.59999996,1,0.04201217
-0.59999996,1.1,0.02926549
-0.59999996,1.2,0.019686893
-0.59999996,1.3,0.013048992
-0.59999996,1.4,0.008701324
-0.59999996,1.5,0.00593248
-0.59999996,1.6,0.0041636676
-0.59999996,1.7,0.0029954612
-0.59999996,1.8,0.0021815747
-0.59999996,1.9,0.0015834235
-0.59999996,2,0.0011281371
-0.49999997,-2,0.00023190677
-0.49999997,-1.9,0.00035705417
-0.49999997,-1.8,0.00052395463
-0.49999997,-1.7,0.00073483586
-0.49999997,-1.6,0.0009898543
-0.49999997,-1.5,0.0012909546
-0.49999997,-1.4,0.0016466901
-0.49999997,-1.3,0.0020781904
-0.49999997,-1.2,0.0026224703
-0.49999997,-1.1,0.003327828
-0.49999997,-1,0.004238948
-0.49999997,-0.9,0.00536485
-0.49999997,-0.79999995,0.0066320375
-0.49999997,-0.7,0.007839605
-0.49999997,-0.59999996,0.008652337
-0.49999997,-0.49999997,0.008675948
-0.49999997,-0.39999998,0.0076285303
-0.49999997,-0.29999998,0.0055598468
-0.49999997,-0.19999997,0.0029955804
-0.49999997,-0.09999997,0.00084349513
-0.49999997,-0.000000029802322,0.000000014901161
-0.49999997,0.09999997,0.00084349513
-0.49999997,0.19999997,0.0029955804
-0.49999997,0.29999998,0.0055598468
-0.49999997,0.39999998,0.0076285303
-0.49999997,0.49999997,0.008675963
-0.49999997,0.59999996,0.008652277
-0.49999997,0.7,0.007839605
-0.49999997,0.79999995,0.00663203
-0.49999997,0.9,0.00536485
-0.49999997,1,0.0042389333
-0.49999997,1.1,0.003327828
-0.49999997,1.2,0.0026224703
-0.49999997,1.3,0.0020781904
-0.49999997,1.4,0.001646664
-0.49999997,1.5,0.0012909807
-0.49999997,1.6,0.0009898543
-0.49999997,1.7,0.00073483586
-0.49999997,1.8,0.00052395463
-0.49999997,1.9,0.00035705417
-0.49999997,2,0.00023190677
-0.39999998,-2,0.00002849847
-0.39999998,-1.9,0.00005017966
-0.39999998,-1.8,0.000083990395
-0.39999998,-1.7,0.00013324618
-0.39999998,-1.6,0.0002001375
-0.39999998,-1.5,0.00028459728
-0.39999998,-1.4,0.0003832057
-0.39999998,-1.3,0.00048978627
-0.39999998,-1.2,0.00059585273
-0.39999998,-1.1,0.00069361925
-0.39999998,-1,0.0007760525
-0.39999998,-0.9,0.00083812326
-0.39999998,-0.79999995,0.00087453425
-0.39999998,-0.7,0.0008777827
-0.39999998,-0.59999996,0.00083770603
-0.39999998,-0.49999997,0.00074388087
-0.39999998,-0.39999998,0.0005939007
-0.39999998,-0.29999998,0.0004023388
-0.39999998,-0.19999997,0.00020596385
-0.39999998,-0.09999997,0.000056177378
-0.39999998,-0.000000029802322,0
-0.39999998,0.09999997,0.000056177378
-0.39999998,0.19999997,0.00020596385
-0.39999998,0.29999998,0.0004023239
-0.39999998,0.39999998,0.0005939007
-0.39999998,0.49999997,0.00074388087
-0.39999998,0.59999996,0.00083770603
-0.39999998,0.7,0.0008777678
-0.39999998,0.79999995,0.00087451935
-0.39999998,0.9,0.0008381456
-0.39999998,1,0.0007760525
-0.39999998,1.1,0.00069361925
-0.39999998,1.2,0.00059585273
-0.39999998,1.3,0.00048981607
-0.39999998,1.4,0.0003832057
-0.39999998,1.5,0.00028462708
-0.39999998,1.6,0.0002001375
-0.39999998,1.7,0.00013324618
-0.39999998,1.8,0.000083990395
-0.39999998,1.9,0.00005017966
-0.39999998,2,0.00002849847
-0.29999998,-2,0.000001784414
-0.29999998,-1.9,0.0000035297126
-0.29999998,-1.8,0.0000066943467
-0.29999998,-1.7,0.000012464821
-0.29999998,-1.6,0.000021532178
-0.29999998,-1.5,0.0000352785
-0.29999998,-1.4,0.000054676086
-0.29999998,-1.3,0.000079363585
-0.29999998,-1.2,0.00010828674
-0.29999998,-1.1,0.00013830513
-0.29999998,-1,0.00016516447
-0.29999998,-0.9,0.00018450618
-0.29999998,-0.79999995,0.00019254535
-0.29999998,-0.7,0.00018703938
-0.29999998,-0.59999996,0.0001681447
-0.29999998,-0.49999997,0.00013822317
-0.29999998,-0.39999998,0.00010161102
-0.29999998,-0.29999998,0.00006374717
-0.29999998,-0.19999997,0.00003068149
-0.29999998,-0.09999997,0.00000795722
-0.29999998,-0.000000029802322,0
-0.29999998,0.09999997,0.000007942319
-0.29999998,0.19999997,0.00003068149
-0.29999998,0.29999998,0.00006374717
-0.29999998,0.39999998,0.00010159612
-0.29999998,0.49999997,0.00013822317
-0.29999998,0.59999996,0.0001681298
-0.29999998,0.7,0.00018700957
-0.29999998,0.79999995,0.0001925379
-0.29999998,0.9,0.00018450618
-0.29999998,1,0.00016516447
-0.29999998,1.1,0.00013829768
-0.29999998,1.2,0.00010828674
-0.29999998,1.3,0.000079363585
-0.29999998,1.4,0.000054676086
-0.29999998,1.5,0.0000353083
-0.29999998,1.6,0.000021532178
-0.29999998,1.7,0.00001244992
-0.29999998,1.8,0.0000066943467
-0.29999998,1.9,0.00000352785
-0.29999998,2,0.0000018067658
-0.19999997,-2,-0.000000018626451
-0.19999997,-1.9,0.000000029802322
-0.19999997,-1.8,0.00000019744039
-0.19999997,-1.7,0.00000045262277
-0.19999997,-1.6,0.0000008456409
-0.19999997,-1.5,0.0000016242266
-0.19999997,-1.4,0.0000028312206
-0.19999997,-1.3,0.000004887581
-0.19999997,-1.2,0.00000782311
-0.19999997,-1.1,0.000011704862
-0.19999997,-1,0.000016182661
-0.19999997,-0.9,0.000020775944
-0.19999997,-0.79999995,0.000024564564
-0.19999997,-0.7,0.000026777387
-0.19999997,-0.59999996,0.000026248395
-0.19999997,-0.49999997,0.000023178756
-0.19999997,-0.39999998,0.000018022954
-0.19999997,-0.29999998,0.0000116452575
-0.19999997,-0.19999997,0.000005811453
-0.19999997,-0.09999997,0.0000015497208
-0.19999997,-0.000000029802322,0
-0.19999997,0.09999997,0.0000015497208
-0.19999997,0.19999997,0.000005811453
-0.19999997,0.29999998,0.0000116452575
-0.19999997,0.39999998,0.000018037856
-0.19999997,0.49999997,0.000023178756
-0.19999997,0.59999996,0.000026248395
-0.19999997,0.7,0.000026777387
-0.19999997,0.79999995,0.000024564564
-0.19999997,0.9,0.00002078712
-0.19999997,1,0.000016182661
-0.19999997,1.1,0.000011704862
-0.19999997,1.2,0.00000782311
-0.19999997,1.3,0.000004887581
-0.19999997,1.4,0.00000282377
-0.19999997,1.5,0.0000016242266
-0.19999997,1.6,0.00000083073974
-0.19999997,1.7,0.00000045262277
-0.19999997,1.8,0.00000019744039
-0.19999997,1.9,0.000000037252903
-0.19999997,2,-0.000000018626451
-0.09999997,-2,0.000000027939677
-0.09999997,-1.9,-0.000000040978193
-0.09999997,-1.8,-0.0000000055879354
-0.09999997,-1.7,-0.000000014901161
-0.09999997,-1.6,-0.0000000037252903
-0.09999997,-1.5,0.000000059604645
-0.09999997,-1.4,0.000000007450581
-0.09999997,-1.3,0.000000022351742
-0.09999997,-1.2,0.000000007450581
-0.09999997,-1.1,0.00000012665987
-0.09999997,-1,0.00000029802322
-0.09999997,-0.9,0.00000036507845
-0.09999997,-0.79999995,0.00000047311187
-0.09999997,-0.7,0.0000004991889
-0.09999997,-0.59999996,0.00000062584877
-0.09999997,-0.49999997,0.00000070780516
-0.09999997,-0.39999998,0.00000064074993
-0.09999997,-0.29999998,0.00000043958426
-0.09999997,-0.19999997,0.00000022351742
-0.09999997,-0.09999997,0.00000008940697
-0.09999997,-0.000000029802322,0
-0.09999997,0.09999997,0.000000074505806
-0.09999997,0.19999997,0.00000022351742
-0.09999997,0.29999998,0.00000043958426
-0.09999997,0.39999998,0.00000059604645
-0.09999997,0.49999997,0.00000070780516
-0.09999997,0.59999996,0.0000006444752
-0.09999997,0.7,0.00000052526593
-0.09999997,0.79999995,0.00000043585896
-0.09999997,0.9,0.00000037625432
-0.09999997,1,0.00000029802322
-0.09999997,1.1,0.00000012665987
-0.09999997,1.2,0.000000007450581
-0.09999997,1.3,0.000000037252903
-0.09999997,1.4,0.000000007450581
-0.09999997,1.5,0.000000059604645
-0.09999997,1.6,-0.0000000037252903
-0.09999997,1.7,-0.000000014901161
-0.09999997,1.8,-0.0000000055879354
-0.09999997,1.9,-0.000000040978193
-0.09999997,2,0.000000027939677
-0.000000029802322,-2,0
-0.000000029802322,-1.9,0.000000007450581
-0.000000029802322,-1.8,-0.0000000037252903
-0.000000029802322,-1.7,-0.0000000018626451
-0.000000029802322,-1.6,0.000000007450581
-0.000000029802322,-1.5,0.000000007450581
-0.000000029802322,-1.4,-0.0000000037252903
-0.000000029802322,-1.3,-0.000000014901161
-0.000000029802322,-1.2,0.000000014901161
-0.000000029802322,-1.1,0.000000035390258
-0.000000029802322,-1,0.000000014901161
-0.000000029802322,-0.9,-0.000000074505806
-0.000000029802322,-0.79999995,-0.00000008940697
-0.000000029802322,-0.7,0.000000018626451
-0.000000029802322,-0.59999996,-0.000000044703484
-0.000000029802322,-0.49999997,0.000000029802322
-0.000000029802322,-0.39999998,0
-0.000000029802322,-0.29999998,0.000000044703484
-0.000000029802322,-0.19999997,-0.000000022351742
-0.000000029802322,-0.09999997,0.000000014901161
-0.000000029802322,-0.000000029802322,0
-0.000000029802322,0.09999997,0.000000014901161
-0.000000029802322,0.19999997,-0.000000022351742
-0.000000029802322,0.29999998,0.000000044703484
-0.000000029802322,0.39999998,0
-0.000000029802322,0.49999997,0.000000029802322
-0.000000029802322,0.59999996,-0.000000044703484
-0.000000029802322,0.7,0
-0.000000029802322,0.79999995,-0.00000010430813
-0.000000029802322,0.9,-0.000000074505806
-0.000000029802322,1,0
-0.000000029802322,1.1,0.000000035390258
-0.000000029802322,1.2,0.000000014901161
-0.000000029802322,1.3,-0.000000014901161
-0.000000029802322,1.4,-0.0000000037252903
-0.000000029802322,1.5,0.000000007450581
-0.000000029802322,1.6,0.000000007450581
-0.000000029802322,1.7,-0.000000013038516
-0.000000029802322,1.8,-0.0000000037252903
-0.000000029802322,1.9,0.0000000037252903
-0.000000029802322,2,0
0.09999997,-2,0
0.09999997,-1.9,0.000000051921234
0.09999997,-1.8,-0.000000077299774
0.09999997,-1.7,-0.000000039115548
0.09999997,-1.6,-0.000000016763806
0.09999997,-1.5,0.000000018626451
0.09999997,-1.4,-0.000000055879354
0.09999997,-1.3,-0.000000067055225
0.09999997,-1.2,-0.000000011175871
0.09999997,-1.1,0.000000035390258
0.09999997,-1,0.00000013411045
0.09999997,-0.9,0.00000009685755
0.09999997,-0.79999995,0.00000023841858
0.09999997,-0.7,0.0000005289912
0.09999997,-0.59999996,0.0000010170043
0.09999997,-0.49999997,0.0000015124679
0.09999997,-0.39999998,0.0000018961728
0.09999997,-0.29999998,0.0000019967556
0.09999997,-0.19999997,0.0000013336539
0.09999997,-0.09999997,0.0000004172325
0.09999997,-0.000000029802322,0
0.09999997,0.09999997,0.00000045448542
0.09999997,0.19999997,0.0000013336539
0.09999997,0.29999998,0.0000019967556
0.09999997,0.39999998,0.0000018961728
0.09999997,0.49999997,0.0000015199184
0.09999997,0.59999996,0.0000010170043
0.09999997,0.7,0.00000051409006
0.09999997,0.79999995,0.00000023841858
0.09999997,0.9,0.00000011920929
0.09999997,1,0.00000012665987
0.09999997,1.1,0.000000035390258
0.09999997,1.2,-0.000000011175871
0.09999997,1.3,-0.000000067055225
0.09999997,1.4,-0.00000005401671
0.09999997,1.5,0.000000018626451
0.09999997,1.6,-0.000000011175871
0.09999997,1.7,-0.000000039115548
0.09999997,1.8,-0.000000077299774
0.09999997,1.9,0.000000051921234
0.09999997,2,0
0.19999997,-2,0.000000015366822
0.19999997,-1.9,-0.00000005727634
0.19999997,-1.8,-0.00000006426126
0.19999997,-1.7,-0.000000063329935
0.19999997,-1.6,-0.000000008381903
0.19999997,-1.5,-0.000000019557774
0.19999997,-1.4,-0.000000026077032
0.19999997,-1.3,0.00000005029142
0.19999997,-1.2,0.00000019744039
0.19999997,-1.1,0.00000055879354
0.19999997,-1,0.0000015050173
0.19999997,-0.9,0.0000038556755
0.19999997,-0.79999995,0.000009559095
0.19999997,-0.7,0.000022292137
0.19999997,-0.59999996,0.00004827231
0.19999997,-0.49999997,0.00009407103
0.19999997,-0.39999998,0.00015625358
0.19999997,-0.29999998,0.00020306557
0.19999997,-0.19999997,0.00017614663
0.19999997,-0.09999997,0.00006827712
0.19999997,-0.000000029802322,0.000000014901161
0.19999997,0.09999997,0.00006827712
0.19999997,0.19999997,0.00017614663
0.19999997,0.29999998,0.00020306557
0.19999997,0.39999998,0.00015625358
0.19999997,0.49999997,0.00009407103
0.19999997,0.59999996,0.00004827231
0.19999997,0.7,0.000022292137
0.19999997,0.79999995,0.000009559095
0.19999997,0.9,0.0000038556755
0.19999997,1,0.0000015050173
0.19999997,1.1,0.00000054575503
0.19999997,1.2,0.00000019744039
0.19999997,1.3,0.00000005029142
0.19999997,1.4,-0.000000026077032
0.19999997,1.5,-0.000000019557774
0.19999997,1.6,-0.000000008381903
0.19999997,1.7,-0.000000063329935
0.19999997,1.8,-0.00000006519258
0.19999997,1.9,-0.00000005727634
0.19999997,2,0.000000015366822
0.29999998,-2,-0.00000003259629
0.29999998,-1.9,0.000000023748726
0.29999998,-1.8,-0.000000052154064
0.29999998,-1.7,0.000000070780516
0.29999998,-1.6,0.000000033993274
0.29999998,-1.5,0.000000022351742
0.29999998,-1.4,0.00000013783574
0.29999998,-1.3,0.00000026635826
0.29999998,-1.2,0.00000081956387
0.29999998,-1.1,0.000002168119
0.29999998,-1,0.000005990267
0.29999998,-0.9,0.000016976148
0.29999998,-0.79999995,0.000046584755
0.29999998,-0.7,0.00012497976
0.29999998,-0.59999996,0.00031994283
0.29999998,-0.49999997,0.00076007843
0.29999998,-0.39999998,0.0016016588
0.29999998,-0.29999998,0.0027601868
0.29999998,-0.19999997,0.0032791495
0.29999998,-0.09999997,0.0016870797
0.29999998,-0.000000029802322,0
0.29999998,0.09999997,0.0016870797
0.29999998,0.19999997,0.003279172
0.29999998,0.29999998,0.0027601942
0.29999998,0.39999998,0.0016016588
0.29999998,0.49999997,0.00076007843
0.29999998,0.59999996,0.00031994283
0.29999998,0.7,0.00012497976
0.29999998,0.79999995,0.000046584755
0.29999998,0.9,0.000016974285
0.29999998,1,0.000005990267
0.29999998,1.1,0.0000021662563
0.29999998,1.2,0.00000081956387
0.29999998,1.3,0.00000026635826
0.29999998,1.4,0.00000013969839
0.29999998,1.5,0.000000022351742
0.29999998,1.6,0.000000033993274
0.29999998,1.7,0.00000006938353
0.29999998,1.8,-0.000000052154064
0.29999998,1.9,0.000000023748726
0.29999998,2,-0.00000003259629
0.39999998,-2,0.000000007450581
0.39999998,-1.9,0.000000024447218
0.39999998,-1.8,0.00000008568168
0.39999998,-1.7,-0.000000038417056
0.39999998,-1.6,-0.000000024680048
0.39999998,-1.5,-0.000000027008355
0.39999998,-1.4,0.00000018347055
0.39999998,-1.3,0.0000005089678
0.39999998,-1.2,0.000001270324
0.39999998,-1.1,0.0000040410087
0.39999998,-1,0.000011863187
0.39999998,-0.9,0.00003598258
0.39999998,-0.79999995,0.0001078248
0.39999998,-0.7,0.00031675026
0.39999998,-0.59999996,0.00089931116
0.39999998,-0.49999997,0.0024160817
0.39999998,-0.39999998,0.005959213
0.39999998,-0.29999998,0.012796719
0.39999998,-0.19999997,0.021071453
0.39999998,-0.09999997,0.016814642
0.39999998,-0.000000029802322,0
0.39999998,0.09999997,0.016814642
0.39999998,0.19999997,0.021071415
0.39999998,0.29999998,0.012796719
0.39999998,0.39999998,0.005959213
0.39999998,0.49999997,0.0024160817
0.39999998,0.59999996,0.00089931116
0.39999998,0.7,0.00031675026
0.39999998,0.79999995,0.00010782108
0.39999998,0.9,0.00003598258
0.39999998,1,0.000011866912
0.39999998,1.1,0.0000040410087
0.39999998,1.2,0.000001270324
0.39999998,1.3,0.0000005089678
0.39999998,1.4,0.00000018347055
0.39999998,1.5,-0.000000024214387
0.39999998,1.6,-0.000000024680048
0.39999998,1.7,-0.000000038417056
0.39999998,1.8,0.00000008568168
0.39999998,1.9,0.000000024447218
0.39999998,2,0.000000007450581
0.49999997,-2,0.00000006373739
0.49999997,-1.9,0.0000000060535967
0.49999997,-1.8,-0.0000000027939677
0.49999997,-1.7,0.000000051921234
0.49999997,-1.6,-0.00000004004687
0.49999997,-1.5,-0.0000000013969839
0.49999997,-1.4,0.00000018114224
0.49999997,-1.3,0.0000005834736
0.49999997,-1.2,0.0000017955899
0.49999997,-1.1,0.000005602371
0.49999997,-1,0.00001808256
0.49999997,-0.9,0.000057472847
0.49999997,-0.79999995,0.00018170942
0.49999997,-0.7,0.00056213327
0.49999997,-0.59999996,0.001677623
0.49999997,-0.49999997,0.004748499
0.49999997,-0.39999998,0.012511462
0.49999997,-0.29999998,0.029898632
0.49999997,-0.19999997,0.0610105
0.49999997,-0.09999997,0.07919796
0.49999997,-0.000000029802322,0
0.49999997,0.09999997,0.07919796
0.49999997,0.19999997,0.06101052
0.49999997,0.29999998,0.029898636
0.49999997,0.39999998,0.012511462
0.49999997,0.49999997,0.004748499
0.49999997,0.59999996,0.001677623
0.49999997,0.7,0.00056213327
0.49999997,0.79999995,0.00018170942
0.49999997,0.9,0.000057472847
0.49999997,1,0.00001808256
0.49999997,1.1,0.000005602371
0.49999997,1.2,0.0000017955899
0.49999997,1.3,0.0000005834736
0.49999997,1.4,0.00000018067658
0.49999997,1.5,-0.0000000013969839
0.49999997,1.6,-0.00000004004687
0.49999997,1.7,0.000000051921234
0.49999997,1.8,-0.0000000027939677
0.49999997,1.9,0.0000000060535967
0.49999997,2,0.00000006373739
0.59999996,-2,-0.000000021711458
0.59999996,-1.9,-0.0000000547152
0.59999996,-1.8,-0.00000006367918
0.59999996,-1.7,-0.00000005873153
0.59999996,-1.6,0.00000006437767
0.59999996,-1.5,0.000000079511665
0.59999996,-1.4,0.00000026309863
0.59999996,-1.3,0.0000007248018
0.59999996,-1.2,0.000002199551
0.59999996,-1.1,0.0000074463896
0.59999996,-1,0.000025164336
0.59999996,-0.9,0.000083493534
0.59999996,-0.79999995,0.00027183583
0.59999996,-0.7,0.0008571381
0.59999996,-0.59999996,0.0025774585
0.59999996,-0.49999997,0.0073012784
0.59999996,-0.39999998,0.019302119
0.59999996,-0.29999998,0.047181755
0.59999996,-0.19999997,0.104382336
0.59999996,-0.09999997,0.18558304
0.59999996,-0.000000029802322,0
0.59999996,0.09999997,0.18558304
0.59999996,0.19999997,0.10438229
0.59999996,0.29999998,0.04718175
0.59999996,0.39999998,0.019302119
0.59999996,0.49999997,0.0073012784
0.59999996,0.59999996,0.0025774585
0.59999996,0.7,0.0008571381
0.59999996,0.79999995,0.00027183583
0.59999996,0.9,0.000083493534
0.59999996,1,0.000025164336
0.59999996,1.1,0.0000074463896
0.59999996,1.2,0.000002199551
0.59999996,1.3,0.0000007248018
0.59999996,1.4,0.00000026263297
0.59999996,1.5,0.000000079511665
0.59999996,1.6,0.00000006437767
0.59999996,1.7,-0.00000005873153
0.59999996,1.8,-0.00000006367918
0.59999996,1.9,-0.00000005424954
0.59999996,2,-0.000000021711458
0.7,-2,-0.00000002142042
0.7,-1.9,-0.000000007858034
0.7,-1.8,0.000000032276148
0.7,-1.7,0.0000000025029294
0.7,-1.6,-0.000000010884833
0.7,-1.5,0.000000117346644
0.7,-1.4,0.00000017293496
0.7,-1.3,0.0000008093193
0.7,-1.2,0.0000029938528
0.7,-1.1,0.00001019903
0.7,-1,0.000035363482
0.7,-0.9,0.000119629316
0.7,-0.79999995,0.00039104628
0.7,-0.7,0.0012174658
0.7,-0.59999996,0.0035697194
0.7,-0.49999997,0.009804105
0.7,-0.39999998,0.025210273
0.7,-0.29999998,0.060692675
0.7,-0.19999997,0.13580444
0.7,-0.09999997,0.2710833
0.7,-0.000000029802322,0
0.7,0.09999997,0.2710833
0.7,0.19999997,0.13580444
0.7,0.29999998,0.060692675
0.7,0.39999998,0.025210273
0.7,0.49999997,0.009804105
0.7,0.59999996,0.0035697194
0.7,0.7,0.0012174658
0.7,0.79999995,0.00039104628
0.7,0.9,0.000119629316
0.7,1,0.000035363482
0.7,1.1,0.00001019903
0.7,1.2,0.0000029938528
0.7,1.3,0.0000008093193
0.7,1.4,0.00000017293496
0.7,1.5,0.000000117346644
0.7,1.6,-0.000000010884833
0.7,1.7,0.0000000025029294
0.7,1.8,0.000000032276148
0.7,1.9,-0.000000007858034
0.7,2,-0.00000002142042
0.79999995,-2,-0.000000019179424
0.79999995,-1.9,-0.000000033644028
0.79999995,-1.8,-0.000000070242095
0.79999995,-1.7,-0.000000051542884
0.79999995,-1.6,0.000000030733645
0.79999995,-1.5,0.00000007127528
0.79999995,-1.4,0.0000002636225
0.79999995,-1.3,0.0000011197408
0.79999995,-1.2,0.000004137866
0.79999995,-1.1,0.000014792313
0.79999995,-1,0.000051166513
0.79999995,-0.9,0.00017192878
0.79999995,-0.79999995,0.0005479775
0.79999995,-0.7,0.001639836
0.79999995,-0.59999996,0.00459038
0.79999995,-0.49999997,0.012053778
0.79999995,-0.39999998,0.029874187
0.79999995,-0.29999998,0.07014287
0.79999995,-0.19999997,0.1553784
0.79999995,-0.09999997,0.31815305
0.79999995,-0.000000029802322,0
0.79999995,0.09999997,0.31815305
0.79999995,0.19999997,0.1553784
0.79999995,0.29999998,0.07014287
0.79999995,0.39999998,0.029874187
0.79999995,0.49999997,0.012053778
0.79999995,0.59999996,0.00459038
0.79999995,0.7,0.001639836
0.79999995,0.79999995,0.0005479775
0.79999995,0.9,0.00017192948
0.79999995,1,0.000051166513
0.79999995,1.1,0.000014792313
0.79999995,1.2,0.000004137866
0.79999995,1.3,0.0000011197408
0.79999995,1.4,0.0000002636225
0.79999995,1.5,0.00000007127528
0.79999995,1.6,0.000000030733645
0.79999995,1.7,-0.000000051542884
0.79999995,1.8,-0.000000070242095
0.79999995,1.9,-0.000000033644028
0.79999995,2,-0.000000019179424
0.9,-2,0.00000004612957
0.9,-1.9,-0.00000003666355
0.9,-1.8,0.000000018291757
0.9,-1.7,-0.000000035986886
0.9,-1.6,0.000000110201654
0.9,-1.5,0.00000005333277
0.9,-1.4,0.00000047462527
0.9,-1.3,0.0000016113336
0.9,-1.2,0.000006182294
0.9,-1.1,0.000021931017
0.9,-1,0.00007507228
0.9,-0.9,0.00024312385
0.9,-0.79999995,0.0007374332
0.9,-0.7,0.0020873793
0.9,-0.59999996,0.005538817
0.9,-0.49999997,0.0139036905
0.9,-0.39999998,0.033302397
0.9,-0.29999998,0.07640371
0.9,-0.19999997,0.16707902
0.9,-0.09999997,0.34229794
0.9,-0.000000029802322,0
0.9,0.09999997,0.34229803
0.9,0.19999997,0.16707902
0.9,0.29999998,0.07640371
0.9,0.39999998,0.033302397
0.9,0.49999997,0.0139036905
0.9,0.59999996,0.005538817
0.9,0.7,0.0020873793
0.9,0.79999995,0.0007374332
0.9,0.9,0.00024312385
0.9,1,0.000075072516
0.9,1.1,0.000021931017
0.9,1.2,0.000006182294
0.9,1.3,0.0000016113336
0.9,1.4,0.00000047462527
0.9,1.5,0.00000005333277
0.9,1.6,0.000000110201654
0.9,1.7,-0.000000035986886
0.9,1.8,0.000000018291757
0.9,1.9,-0.00000003666355
0.9,2,0.00000004612957
1,-2,-0.000000037322025
1,-1.9,0.000000027906935
1,-1.8,0.000000015759724
1,-1.7,0.000000058127625
1,-1.6,0.000000027284841
1,-1.5,0.00000020483276
1,-1.4,0.00000070629176
1,-1.3,0.0000026870985
1,-1.2,0.000009471929
1,-1.1,0.00003293014
1,-1,0.0001076746
1,-0.9,0.00032961473
1,-0.79999995,0.000939497
1,-0.7,0.002507451
1,-0.59999996,0.0063330256
1,-0.49999997,0.015306541
1,-0.39999998,0.035685204
1,-0.29999998,0.08041743
1,-0.19999997,0.17400247
1,-0.09999997,0.35506794
1,-0.000000029802322,0
1,0.09999997,0.35506803
1,0.19999997,0.17400253
1,0.29999998,0.08041743
1,0.39999998,0.035685204
1,0.49999997,0.015306541
1,0.59999996,0.0063330256
1,0.7,0.0025074515
1,0.79999995,0.000939497
1,0.9,0.00032961473
1,1,0.0001076746
1,1.1,0.00003293014
1,1.2,0.000009471929
1,1.3,0.0000026870985
1,1.4,0.00000070629176
1,1.5,0.00000020483276
1,1.6,0.000000027343049
1,1.7,0.000000058127625
1,1.8,0.000000015759724
1,1.9,0.000000027906935
1,2,-0.000000037322025
1.1,-2,-0.000000017373168
1.1,-1.9,0.00000006414848
1.1,-1.8,-0.000000036867277
1.1,-1.7,0.00000006355549
1.1,-1.6,0.00000015005571
1.1,-1.5,0.00000022615859
1.1,-1.4,0.0000011125376
1.1,-1.3,0.00000403195
1.1,-1.2,0.0000144983205
1.1,-1.1,0.000047798967
1.1,-1,0.00014715714
1.1,-0.9,0.00042144128
1.1,-0.79999995,0.0011286756
1.1,-0.7,0.0028601685
1.1,-0.59999996,0.0069419853
1.1,-0.49999997,0.016304083
1.1,-0.39999998,0.037272427
1.1,-0.29999998,0.0829334
1.1,-0.19999997,0.17808644
1.1,-0.09999997,0.36205238
1.1,-0.000000029802322,0
1.1,0.09999997,0.36205247
1.1,0.19999997,0.17808644
1.1,0.29999998,0.0829334
1.1,0.39999998,0.037272427
1.1,0.49999997,0.016304083
1.1,0.59999996,0.0069419853
1.1,0.7,0.0028601685
1.1,0.79999995,0.0011286756
1.1,0.9,0.00042144128
1.1,1,0.00014715714
1.1,1.1,0.000047798967
1.1,1.2,0.0000144983205
1.1,1.3,0.00000403195
1.1,1.4,0.0000011125376
1.1,1.5,0.00000022615859
1.1,1.6,0.00000015005571
1.1,1.7,0.00000006355549
1.1,1.8,-0.000000036867277
1.1,1.9,0.00000006414848
1.1,2,-0.000000017373168
1.2,-2,-0.0000000062518666
1.2,-1.9,-0.00000003439891
1.2,-1.8,0.000000002562956
1.2,-1.7,0.000000022928361
1.2,-1.6,0.00000020071093
1.2,-1.5,0.0000005143593
1.2,-1.4,0.0000018320061
1.2,-1.3,0.000006302569
1.2,-1.2,0.000021291242
1.2,-1.1,0.000065778804
1.2,-1,0.00018889247
1.2,-0.9,0.0005071523
1.2,-0.79999995,0.0012874213
1.2,-0.7,0.003130945
1.2,-0.59999996,0.0073783374
1.2,-0.49999997,0.016979827
1.2,-0.39999998,0.03829679
1.2,-0.29999998,0.084484905
1.2,-0.19999997,0.18049139
1.2,-0.09999997,0.36595374
1.2,-0.000000029802322,0
1.2,0.09999997,0.36595365
1.2,0.19999997,0.18049139
1.2,0.29999998,0.084484905
1.2,0.39999998,0.03829679
1.2,0.49999997,0.016979827
1.2,0.59999996,0.0073783374
1.2,0.7,0.003130945
1.2,0.79999995,0.0012874213
1.2,0.9,0.0005071523
1.2,1,0.00018889247
1.2,1.1,0.000065778804
1.2,1.2,0.000021291242
1.2,1.3,0.000006302569
1.2,1.4,0.0000018320134
1.2,1.5,0.0000005143593
1.2,1.6,0.00000020071093
1.2,1.7,0.000000022928361
1.2,1.8,0.000000002562956
1.2,1.9,-0.00000003439891
1.2,2,-0.0000000062518666
1.3,-2,1.7735147E-10
1.3,-1.9,-0.000000021893356
1.3,-1.8,0.000000028503564
1.3,-1.7,-0.000000036883648
1.3,-1.6,0.00000023413122
1.3,-1.5,0.00000082553197
1.3,-1.4,0.0000028434897
1.3,-1.3,0.00000943524
1.3,-1.2,0.000029481293
1.3,-1.1,0.00008473311
1.3,-1,0.00022766451
1.3,-0.9,0.0005786398
1.3,-0.79999995,0.0014088543
1.3,-0.7,0.0033252744
1.3,-0.59999996,0.007675758
1.3,-0.49999997,0.01742163
1.3,-0.39999998,0.03894276
1.3,-0.29999998,0.0854299
1.3,-0.19999997,0.18190503
1.3,-0.09999997,0.36815935
1.3,-0.000000029802322,0
1.3,0.09999997,0.36815935
1.3,0.19999997,0.18190503
1.3,0.29999998,0.0854299
1.3,0.39999998,0.038942818
1.3,0.49999997,0.01742163
1.3,0.59999996,0.007675758
1.3,0.7,0.0033252744
1.3,0.79999995,0.0014088543
1.3,0.9,0.0005786398
1.3,1,0.00022766451
1.3,1.1,0.00008473311
1.3,1.2,0.000029481293
1.3,1.3,0.00000943524
1.3,1.4,0.0000028434897
1.3,1.5,0.00000082553197
1.3,1.6,0.00000023413122
1.3,1.7,-0.000000036883648
1.3,1.8,0.000000028503564
1.3,1.9,-0.000000021893356
1.3,2,1.7371349E-10
1.4,-2,0.000000004177764
1.4,-1.9,0.00000010607255
1.4,-1.8,0.000000049914888
1.4,-1.7,0.00000014149191
1.4,-1.6,0.00000041087605
1.4,-1.5,0.0000012393812
1.4,-1.4,0.0000042455813
1.4,-1.3,0.000013241563
1.4,-1.2,0.000037982798
1.4,-1.1,0.000102273545
1.4,-1,0.00025992416
1.4,-0.9,0.0006334253
1.4,-0.79999995,0.0014960775
1.4,-0.7,0.0034579015
1.4,-0.59999996,0.00787115
1.4,-0.49999997,0.017702993
1.4,-0.39999998,0.039342985
1.4,-0.29999998,0.08600026
1.4,-0.19999997,0.18273476
1.4,-0.09999997,0.36941528
1.4,-0.000000029802322,0
1.4,0.09999997,0.36941528
1.4,0.19999997,0.18273476
1.4,0.29999998,0.08600026
1.4,0.39999998,0.039342985
1.4,0.49999997,0.017702993
1.4,0.59999996,0.00787115
1.4,0.7,0.0034579015
1.4,0.79999995,0.0014960775
1.4,0.9,0.0006334253
1.4,1,0.00025992416
1.4,1.1,0.000102273545
1.4,1.2,0.000037982798
1.4,1.3,0.000013241563
1.4,1.4,0.0000042455813
1.4,1.5,0.0000012393812
1.4,1.6,0.00000041087605
1.4,1.7,0.00000014149191
1.4,1.8,0.000000049914888
1.4,1.9,0.00000010607255
1.4,2,0.000000004177764
1.5,-2,0.000000007223889
1.5,-1.9,-0.000000005120228
1.5,-1.8,0.000000073621095
1.5,-1.7,0.00000009659698
1.5,-1.6,0.0000006416326
1.5,-1.5,0.0000019084996
1.5,-1.4,0.000005866972
1.5,-1.3,0.000016998514
1.5,-1.2,0.000045994922
1.5,-1.1,0.000116738374
1.5,-1,0.0002846701
1.5,-0.9,0.00067258993
1.5,-0.79999995,0.001555549
1.5,-0.7,0.0035452691
1.5,-0.59999996,0.007996258
1.5,-0.49999997,0.017878788
1.5,-0.39999998,0.03958761
1.5,-0.29999998,0.08634174
1.5,-0.19999997,0.18322068
1.5,-0.09999997,0.37013394
1.5,-0.000000029802322,0
1.5,0.09999997,0.37013394
1.5,0.19999997,0.18322068
1.5,0.29999998,0.08634174
1.5,0.39999998,0.03958761
1.5,0.49999997,0.017878788
1.5,0.59999996,0.007996258
1.5,0.7,0.0035452691
1.5,0.79999995,0.001555549
1.5,0.9,0.00067258993
1.5,1,0.0002846701
1.5,1.1,0.000116738374
1.5,1.2,0.000045994922
1.5,1.3,0.000016998514
1.5,1.4,0.000005866972
1.5,1.5,0.0000019084996
1.5,1.6,0.0000006416326
1.5,1.7,0.00000009659698
1.5,1.8,0.000000073619276
1.5,1.9,-0.000000005120228
1.5,2,0.000000007223889
1.6,-2,0.000000010339818
1.6,-1.9,0.0000000046501327
1.6,-1.8,-0.000000013763042
1.6,-1.7,0.0000003168168
1.6,-1.6,0.0000009378905
1.6,-1.5,0.0000026835287
1.6,-1.4,0.000007650415
1.6,-1.3,0.000020630614
1.6,-1.2,0.00005254671
1.6,-1.1,0.00012791938
1.6,-1,0.00030220684
1.6,-0.9,0.0006992115
1.6,-0.79999995,0.0015946086
1.6,-0.7,0.003601285
1.6,-0.59999996,0.008074504
1.6,-0.49999997,0.017986896
1.6,-0.39999998,0.039735753
1.6,-0.29999998,0.08654502
1.6,-0.19999997,0.18350492
1.6,-0.09999997,0.37054557
1.6,-0.000000029802322,0
1.6,0.09999997,0.37054557
1.6,0.19999997,0.18350492
1.6,0.29999998,0.08654502
1.6,0.39999998,0.039735753
1.6,0.49999997,0.017986896
1.6,0.59999996,0.008074504
1.6,0.7,0.003601285
1.6,0.79999995,0.0015946086
1.6,0.9,0.0006992115
1.6,1,0.00030220684
1.6,1.1,0.00012791938
1.6,1.2,0.00005254671
1.6,1.3,0.00002063061
1.6,1.4,0.000007650415
1.6,1.5,0.0000026835287
1.6,1.6,0.0000009378905
1.6,1.7,0.0000003168168
1.6,1.8,-0.000000013763042
1.6,1.9,0.0000000046501327
1.6,2,0.000000010339818
1.7,-2,0.000000014464206
1.7,-1.9,0.000000018476555
1.7,-1.8,0.000000030815045
1.7,-1.7,0.00000044858893
1.7,-1.6,0.0000011647726
1.7,-1.5,0.0000033621
1.7,-1.4,0.000009275922
1.7,-1.3,0.00002361529
1.7,-1.2,0.000057359975
1.7,-1.1,0.00013584286
1.7,-1,0.0003142061
1.7,-0.9,0.00071686134
1.7,-0.79999995,0.0016198573
1.7,-0.7,0.0036363811
1.7,-0.59999996,0.008122826
1.7,-0.49999997,0.018052634
1.7,-0.39999998,0.03982458
1.7,-0.29999998,0.08666537
1.7,-0.19999997,0.18367077
1.7,-0.09999997,0.37078178
1.7,-0.000000029802322,0
1.7,0.09999997,0.37078178
1.7,0.19999997,0.18367077
1.7,0.29999998,0.08666537
1.7,0.39999998,0.03982458
1.7,0.49999997,0.018052576
1.7,0.59999996,0.008122826
1.7,0.7,0.0036363811
1.7,0.79999995,0.0016198573
1.7,0.9,0.00071686134
1.7,1,0.0003142061
1.7,1.1,0.00013584286
1.7,1.2,0.000057359975
1.7,1.3,0.00002361529
1.7,1.4,0.000009275922
1.7,1.5,0.0000033621
1.7,1.6,0.0000011647726
1.7,1.7,0.00000044858893
1.7,1.8,0.000000030815045
1.7,1.9,0.000000018476555
1.7,2,0.000000014464206
1.8,-2,0.000000020532696
1.8,-1.9,0.00000003825801
1.8,-1.8,0.000000089619846
1.8,-1.7,0.00000048423817
1.8,-1.6,0.0000015221569
1.8,-1.5,0.000004090528
1.8,-1.4,0.000010613172
1.8,-1.3,0.000025758216
1.8,-1.2,0.000060958482
1.8,-1.1,0.00014119304
1.8,-1,0.00032224262
1.8,-0.9,0.0007281358
1.8,-0.79999995,0.0016355605
1.8,-0.7,0.0036580754
1.8,-0.59999996,0.008152332
1.8,-0.49999997,0.018092275
1.8,-0.39999998,0.039877597
1.8,-0.29999998,0.08673642
1.8,-0.19999997,0.18376741
1.8,-0.09999997,0.3709179
1.8,-0.000000029802322,0
1.8,0.09999997,0.3709179
1.8,0.19999997,0.18376741
1.8,0.29999998,0.08673642
1.8,0.39999998,0.039877597
1.8,0.49999997,0.018092275
1.8,0.59999996,0.008152332
1.8,0.7,0.0036580754
1.8,0.79999995,0.0016355605
1.8,0.9,0.0007281358
1.8,1,0.00032224262
1.8,1.1,0.00014119304
1.8,1.2,0.000060958482
1.8,1.3,0.000025758216
1.8,1.4,0.000010613172
1.8,1.5,0.000004090528
1.8,1.6,0.0000015221569
1.8,1.7,0.00000048423817
1.8,1.8,0.000000089619846
1.8,1.9,0.00000003825801
1.8,2,0.000000020532696
1.9,-2,0.000000029347234
1.9,-1.9,0.000000064558066
1.9,-1.8,0.00000015900395
1.9,-1.7,0.00000076370407
1.9,-1.6,0.0000018488706
1.9,-1.5,0.00000469024
1.9,-1.4,0.000011627297
1.9,-1.3,0.000027370555
1.9,-1.2,0.000063407315
1.9,-1.1,0.00014478789
1.9,-1,0.00032726722
1.9,-0.9,0.0007352346
1.9,-0.79999995,0.0016454185
1.9,-0.7,0.00367123
1.9,-0.59999996,0.008170077
1.9,-0.49999997,0.018115925
1.9,-0.39999998,0.039908763
1.9,-0.29999998,0.08677796
1.9,-0.19999997,0.18382362
1.9,-0.09999997,0.370996
1.9,-0.000000029802322,0
1.9,0.09999997,0.370996
1.9,0.19999997,0.18382362
1.9,0.29999998,0.08677796
1.9,0.39999998,0.039908763
1.9,0.49999997,0.018115925
1.9,0.59999996,0.008170077
1.9,0.7,0.00367123
1.9,0.79999995,0.0016454185
1.9,0.9,0.0007352346
1.9,1,0.00032726722
1.9,1.1,0.00014478789
1.9,1.2,0.000063407315
1.9,1.3,0.000027370555
1.9,1.4,0.000011627297
1.9,1.5,0.00000469024
1.9,1.6,0.0000018488706
1.9,1.7,0.00000076370407
1.9,1.8,0.00000015900395
1.9,1.9,0.000000064558066
1.9,2,0.000000029347234
2,-2,0.00000004112742
2,-1.9,0.000000095675645
2,-1.8,0.00000035012448
2,-1.7,0.0000007911199
2,-1.6,0.0000021179915
2,-1.5,0.000005145218
2,-1.4,0.000012350398
2,-1.3,0.000028468274
2,-1.2,0.00006501773
2,-1.1,0.00014697123
2,-1,0.00033037591
2,-0.9,0.0007395716
2,-0.79999995,0.0016512582
2,-0.7,0.0036793235
2,-0.59999996,0.008180735
2,-0.49999997,0.018130025
2,-0.39999998,0.039927244
2,-0.29999998,0.08680244
2,-0.19999997,0.183856
2,-0.09999997,0.3710406
2,-0.000000029802322,0
2,0.09999997,0.3710406
2,0.19999997,0.183856
2,0.29999998,0.08680244
2,0.39999998,0.039927244
2,0.49999997,0.018130025
2,0.59999996,0.008180735
2,0.7,0.0036793235
2,0.79999995,0.0016512582
2,0.9,0.0007395716
2,1,0.00033037591
2,1.1,0.00014697123
2,1.2,0.00006501773
2,1.3,0.000028468274
2,1.4,0.000012350398
2,1.5,0.000005145218
2,1.6,0.0000021179915
2,1.7,0.0000007911199
2,1.8,0.00000035012448
2,1.9,0.000000095675645
2,2,0.00000004112742


==> num_results/Ising/table_J_over_theta_CCCP2_ref.csv <==
,J,theta,KL
0,-2.0,-2.0,0.014301643
1,-2.0,-1.9,0.010876149
2,-2.0,-1.8,0.00809107
3,-2.0,-1.7,0.0058921054
4,-2.0,-1.6,0.0042032823
5,-2.0,-1.5,0.0029397756
6,-2.0,-1.4,0.0020175353
7,-2.0,-1.3,0.0013592988
8,-2.0,-1.2,0.00089967996
9,-2.0,-1.1,0.00058498234
10,-2.0,-1.0,0.00037379563
11,-2.0,-0.9,0.00023436546
12,-2.0,-0.79999995,0.00014422089
13,-2.0,-0.7,8.6799264e-05
14,-2.0,-0.59999996,5.0745904e-05
15,-2.0,-0.49999997,2.8647482e-05
16,-2.0,-0.39999998,1.5296042e-05
17,-2.0,-0.29999998,7.4356794e-06
18,-2.0,-0.19999997,2.9280782e-06
19,-2.0,-0.09999997,6.631017e-07
20,-2.0,-2.9802322e-08,0.0
21,-2.0,0.09999997,6.631017e-07
22,-2.0,0.19999997,2.9280782e-06
23,-2.0,0.29999998,7.4356794e-06
24,-2.0,0.39999998,1.5296042e-05
25,-2.0,0.49999997,2.8647482e-05
26,-2.0,0.59999996,5.0745904e-05
27,-2.0,0.7,8.6799264e-05
28,-2.0,0.79999995,0.00014420599
29,-2.0,0.9,0.00023436546
30,-2.0,1.0,0.00037379563
31,-2.0,1.1,0.00058498234
32,-2.0,1.2,0.00089967996
33,-2.0,1.3,0.0013592988
34,-2.0,1.4,0.0020175353
35,-2.0,1.5,0.0029397905
36,-2.0,1.6,0.0042032897
37,-2.0,1.7,0.0058921054
38,-2.0,1.8,0.00809107
39,-2.0,1.9,0.010876164
40,-2.0,2.0,0.014301643
41,-1.9,-2.0,0.017481238
42,-1.9,-1.9,0.01356896
43,-1.9,-1.8,0.010291919
44,-1.9,-1.7,0.007631995
45,-1.9,-1.6,0.0055359676
46,-1.9,-1.5,0.003931135
47,-1.9,-1.4,0.0027345046
48,-1.9,-1.3,0.0018649101
49,-1.9,-1.2,0.0012473091
50,-1.9,-1.1,0.00081858784
51,-1.9,-1.0,0.0005270615
52,-1.9,-0.9,0.00033296645
53,-1.9,-0.79999995,0.00020593405
54,-1.9,-0.7,0.00012461096
55,-1.9,-0.59999996,7.3216856e-05
56,-1.9,-0.49999997,4.143268e-05
57,-1.9,-0.39999998,2.2217631e-05
58,-1.9,-0.29999998,1.0751188e-05
59,-1.9,-0.19999997,4.3213367e-06
60,-1.9,-0.09999997,1.0952353e-06
61,-1.9,-2.9802322e-08,0.0
62,-1.9,0.09999997,1.0952353e-06
63,-1.9,0.19999997,4.3213367e-06
64,-1.9,0.29999998,1.0751188e-05
65,-1.9,0.39999998,2.2247434e-05
66,-1.9,0.49999997,4.143268e-05
67,-1.9,0.59999996,7.3216856e-05
68,-1.9,0.7,0.00012461096
69,-1.9,0.79999995,0.00020593405
70,-1.9,0.9,0.00033295155
71,-1.9,1.0,0.0005270615
72,-1.9,1.1,0.0008186102
73,-1.9,1.2,0.0012473091
74,-1.9,1.3,0.0018649101
75,-1.9,1.4,0.0027345195
76,-1.9,1.5,0.00393112
77,-1.9,1.6,0.0055359825
78,-1.9,1.7,0.0076319873
79,-1.9,1.8,0.010291904
80,-1.9,1.9,0.01356896
81,-1.9,2.0,0.017481238
82,-1.8,-2.0,0.020787574
83,-1.8,-1.9,0.016488463
84,-1.8,-1.8,0.012769558
85,-1.8,-1.7,0.009657547
86,-1.8,-1.6,0.007135421
87,-1.8,-1.5,0.0051533133
88,-1.8,-1.4,0.0036401525
89,-1.8,-1.3,0.0025167912
90,-1.8,-1.2,0.0017041713
91,-1.8,-1.1,0.0011303201
92,-1.8,-1.0,0.0007346943
93,-1.8,-0.9,0.0004678145
94,-1.8,-0.79999995,0.00029142946
95,-1.8,-0.7,0.0001770854
96,-1.8,-0.59999996,0.000104665756
97,-1.8,-0.49999997,5.9455633e-05
98,-1.8,-0.39999998,3.181398e-05
99,-1.8,-0.29999998,1.5586615e-05
100,-1.8,-0.19999997,6.1765313e-06
101,-1.8,-0.09999997,1.475215e-06
102,-1.8,-2.9802322e-08,-2.9802322e-08
103,-1.8,0.09999997,1.475215e-06
104,-1.8,0.19999997,6.1765313e-06
105,-1.8,0.29999998,1.5556812e-05
106,-1.8,0.39999998,3.181398e-05
107,-1.8,0.49999997,5.9455633e-05
108,-1.8,0.59999996,0.000104665756
109,-1.8,0.7,0.0001770705
110,-1.8,0.79999995,0.00029147416
111,-1.8,0.9,0.0004678145
112,-1.8,1.0,0.0007346943
113,-1.8,1.1,0.0011303201
114,-1.8,1.2,0.0017041713
115,-1.8,1.3,0.0025167912
116,-1.8,1.4,0.0036401525
117,-1.8,1.5,0.005153343
118,-1.8,1.6,0.007135421
119,-1.8,1.7,0.009657592
120,-1.8,1.8,0.012769558
121,-1.8,1.9,0.016488463
122,-1.8,2.0,0.020787574
123,-1.7,-2.0,0.023984436
124,-1.7,-1.9,0.019461222
125,-1.7,-1.8,0.015408777
126,-1.7,-1.7,0.011903577
127,-1.7,-1.6,0.008973405
128,-1.7,-1.5,0.006603226
129,-1.7,-1.4,0.004745625
130,-1.7,-1.3,0.0033326969
131,-1.7,-1.2,0.0022882149
132,-1.7,-1.1,0.0015367344
133,-1.7,-1.0,0.0010097548
134,-1.7,-0.9,0.0006489605
135,-1.7,-0.79999995,0.00040744245
136,-1.7,-0.7,0.0002494827
137,-1.7,-0.59999996,0.00014817715
138,-1.7,-0.49999997,8.4750354e-05
139,-1.7,-0.39999998,4.5455992e-05
140,-1.7,-0.29999998,2.2038817e-05
141,-1.7,-0.19999997,8.925796e-06
142,-1.7,-0.09999997,2.078712e-06
143,-1.7,-2.9802322e-08,0.0
144,-1.7,0.09999997,2.078712e-06
145,-1.7,0.19999997,8.925796e-06
146,-1.7,0.29999998,2.2053719e-05
147,-1.7,0.39999998,4.544109e-05
148,-1.7,0.49999997,8.4750354e-05
149,-1.7,0.59999996,0.00014817715
150,-1.7,0.7,0.0002494827
151,-1.7,0.79999995,0.00040745735
152,-1.7,0.9,0.0006489605
153,-1.7,1.0,0.0010097548
154,-1.7,1.1,0.0015367344
155,-1.7,1.2,0.0022882298
156,-1.7,1.3,0.0033326969
157,-1.7,1.4,0.004745625
158,-1.7,1.5,0.0066032037
159,-1.7,1.6,0.008973405
160,-1.7,1.7,0.011903577
161,-1.7,1.8,0.015408769
162,-1.7,1.9,0.019461256
163,-1.7,2.0,0.023984436
164,-1.6,-2.0,0.026768237
165,-1.6,-1.9,0.02224031
166,-1.6,-1.8,0.018024623
167,-1.6,-1.7,0.01424364
168,-1.6,-1.6,0.010973141
169,-1.6,-1.5,0.008242153
170,-1.6,-1.4,0.006037593
171,-1.6,-1.3,0.0043151975
172,-1.6,-1.2,0.0030103475
173,-1.6,-1.1,0.002050832
174,-1.6,-1.0,0.0013645515
175,-1.6,-0.9,0.000886634
176,-1.6,-0.79999995,0.00056204945
177,-1.6,-0.7,0.00034686178
178,-1.6,-0.59999996,0.00020749867
179,-1.6,-0.49999997,0.000119134784
180,-1.6,-0.39999998,6.444007e-05
181,-1.6,-0.29999998,3.144145e-05
182,-1.6,-0.19999997,1.2539327e-05
183,-1.6,-0.09999997,2.965331e-06
184,-1.6,-2.9802322e-08,0.0
185,-1.6,0.09999997,2.965331e-06
186,-1.6,0.19999997,1.2539327e-05
187,-1.6,0.29999998,3.144145e-05
188,-1.6,0.39999998,6.444007e-05
189,-1.6,0.49999997,0.000119134784
190,-1.6,0.59999996,0.00020749867
191,-1.6,0.7,0.00034686178
192,-1.6,0.79999995,0.00056204945
193,-1.6,0.9,0.000886634
194,-1.6,1.0,0.0013645515
195,-1.6,1.1,0.002050832
196,-1.6,1.2,0.0030103475
197,-1.6,1.3,0.0043151975
198,-1.6,1.4,0.006037593
199,-1.6,1.5,0.008242153
200,-1.6,1.6,0.010973141
201,-1.6,1.7,0.01424364
202,-1.6,1.8,0.018024623
203,-1.6,1.9,0.02224031
204,-1.6,2.0,0.026768237
205,-1.5,-2.0,0.028787911
206,-1.5,-1.9,0.024515934
207,-1.5,-1.8,0.020362165
208,-1.5,-1.7,0.016482659
209,-1.5,-1.6,0.012997851
210,-1.5,-1.5,0.009983048
211,-1.5,-1.4,0.007468194
212,-1.5,-1.3,0.005443074
213,-1.5,-1.2,0.00386592
214,-1.5,-1.1,0.0026768148
215,-1.5,-1.0,0.0018072128
216,-1.5,-0.9,0.0011893064
217,-1.5,-0.79999995,0.00076242536
218,-1.5,-0.7,0.00047500432
219,-1.5,-0.59999996,0.00028647482
220,-1.5,-0.49999997,0.0001655072
221,-1.5,-0.39999998,9.004027e-05
222,-1.5,-0.29999998,4.4077635e-05
223,-1.5,-0.19999997,1.7628074e-05
224,-1.5,-0.09999997,4.2170286e-06
225,-1.5,-2.9802322e-08,0.0
226,-1.5,0.09999997,4.2170286e-06
227,-1.5,0.19999997,1.7628074e-05
228,-1.5,0.29999998,4.4077635e-05
229,-1.5,0.39999998,9.004027e-05
230,-1.5,0.49999997,0.0001655221
231,-1.5,0.59999996,0.00028644502
232,-1.5,0.7,0.00047500432
233,-1.5,0.79999995,0.00076242536
234,-1.5,0.9,0.0011893064
235,-1.5,1.0,0.0018072128
236,-1.5,1.1,0.0026768148
237,-1.5,1.2,0.00386592
238,-1.5,1.3,0.005443074
239,-1.5,1.4,0.007468194
240,-1.5,1.5,0.009983048
241,-1.5,1.6,0.0129978955
242,-1.5,1.7,0.016482659
243,-1.5,1.8,0.020362165
244,-1.5,1.9,0.024515934
245,-1.5,2.0,0.028787922
246,-1.4,-2.0,0.029683623
247,-1.4,-1.9,0.025941439
248,-1.4,-1.8,0.022109836
249,-1.4,-1.7,0.018360455
250,-1.4,-1.6,0.014844462
251,-1.4,-1.5,0.011679828
252,-1.4,-1.4,0.0089411065
253,-1.4,-1.3,0.0066590384
254,-1.4,-1.2,0.0048255697
255,-1.4,-1.1,0.003402993
256,-1.4,-1.0,0.0023359135
257,-1.4,-0.9,0.001560308
258,-1.4,-0.79999995,0.0010132864
259,-1.4,-0.7,0.0006384179
260,-1.4,-0.59999996,0.00038879365
261,-1.4,-0.49999997,0.00022634119
262,-1.4,-0.39999998,0.00012384355
263,-1.4,-0.29999998,6.1154366e-05
264,-1.4,-0.19999997,2.4624169e-05
265,-1.4,-0.09999997,5.736947e-06
266,-1.4,-2.9802322e-08,0.0
267,-1.4,0.09999997,5.736947e-06
268,-1.4,0.19999997,2.4653971e-05
269,-1.4,0.29999998,6.1154366e-05
270,-1.4,0.39999998,0.00012384355
271,-1.4,0.49999997,0.00022637099
272,-1.4,0.59999996,0.00038882345
273,-1.4,0.7,0.0006384179
274,-1.4,0.79999995,0.0010132864
275,-1.4,0.9,0.001560308
276,-1.4,1.0,0.0023359135
277,-1.4,1.1,0.0034030005
278,-1.4,1.2,0.004825555
279,-1.4,1.3,0.0066590384
280,-1.4,1.4,0.0089411065
281,-1.4,1.5,0.011679828
282,-1.4,1.6,0.014844462
283,-1.4,1.7,0.018360455
284,-1.4,1.8,0.022109829
285,-1.4,1.9,0.025941439
286,-1.4,2.0,0.029683623
287,-1.3,-2.0,0.029141497
288,-1.3,-1.9,0.026179481
289,-1.3,-1.8,0.02293469
290,-1.3,-1.7,0.01957139
291,-1.3,-1.6,0.016253408
292,-1.3,-1.5,0.01312618
293,-1.3,-1.4,0.010303557
294,-1.3,-1.3,0.007858887
295,-1.3,-1.2,0.0058238283
296,-1.3,-1.1,0.0041930825
297,-1.3,-1.0,0.002933018
298,-1.3,-0.9,0.001992777
299,-1.3,-0.79999995,0.0013137385
300,-1.3,-0.7,0.00083887577
301,-1.3,-0.59999996,0.0005162358
302,-1.3,-0.49999997,0.000303559
303,-1.3,-0.39999998,0.000167422
304,-1.3,-0.29999998,8.311868e-05
305,-1.3,-0.19999997,3.3661723e-05
306,-1.3,-0.09999997,7.800758e-06
307,-1.3,-2.9802322e-08,0.0
308,-1.3,0.09999997,7.800758e-06
309,-1.3,0.19999997,3.3661723e-05
310,-1.3,0.29999998,8.311868e-05
311,-1.3,0.39999998,0.000167422
312,-1.3,0.49999997,0.000303559
313,-1.3,0.59999996,0.0005162358
314,-1.3,0.7,0.00083884597
315,-1.3,0.79999995,0.0013137385
316,-1.3,0.9,0.001992777
317,-1.3,1.0,0.002933018
318,-1.3,1.1,0.0041930825
319,-1.3,1.2,0.0058238283
320,-1.3,1.3,0.007858917
321,-1.3,1.4,0.010303557
322,-1.3,1.5,0.01312618
323,-1.3,1.6,0.016253408
324,-1.3,1.7,0.01957139
325,-1.3,1.8,0.02293469
326,-1.3,1.9,0.026179481
327,-1.3,2.0,0.029141497
328,-1.2,-2.0,0.026968714
329,-1.2,-1.9,0.024969012
330,-1.2,-1.8,0.022536874
331,-1.2,-1.7,0.0198077
332,-1.2,-1.6,0.016933784
333,-1.2,-1.5,0.014068849
334,-1.2,-1.4,0.011350796
335,-1.2,-1.3,0.008888118
336,-1.2,-1.2,0.0067524314
337,-1.2,-1.1,0.004975803
338,-1.2,-1.0,0.003556013
339,-1.2,-0.9,0.0024634078
340,-1.2,-0.79999995,0.0016526431
341,-1.2,-0.7,0.0010714382
342,-1.2,-0.59999996,0.0006683618
343,-1.2,-0.49999997,0.00039738417
344,-1.2,-0.39999998,0.00022113323
345,-1.2,-0.29999998,0.00011052936
346,-1.2,-0.19999997,4.480034e-05
347,-1.2,-0.09999997,1.0564923e-05
348,-1.2,-2.9802322e-08,2.9802322e-08
349,-1.2,0.09999997,1.0564923e-05
350,-1.2,0.19999997,4.478544e-05
351,-1.2,0.29999998,0.00011052936
352,-1.2,0.39999998,0.00022113323
353,-1.2,0.49999997,0.00039738417
354,-1.2,0.59999996,0.0006683618
355,-1.2,0.7,0.0010714382
356,-1.2,0.79999995,0.0016526431
357,-1.2,0.9,0.0024634078
358,-1.2,1.0,0.003556013
359,-1.2,1.1,0.004975803
360,-1.2,1.2,0.0067524314
361,-1.2,1.3,0.008888118
362,-1.2,1.4,0.011350796
363,-1.2,1.5,0.014068849
364,-1.2,1.6,0.016933836
365,-1.2,1.7,0.0198077
366,-1.2,1.8,0.022536874
367,-1.2,1.9,0.024969012
368,-1.2,2.0,0.026968714
369,-1.1,-2.0,0.023186497
370,-1.1,-1.9,0.022213463
371,-1.1,-1.8,0.020731017
372,-1.1,-1.7,0.018826462
373,-1.1,-1.6,0.016618758
374,-1.1,-1.5,0.014245391
375,-1.1,-1.4,0.011846289
376,-1.1,-1.3,0.009550214
377,-1.1,-1.2,0.0074594244
378,-1.1,-1.1,0.00564225
379,-1.1,-1.0,0.0041311383
380,-1.1,-0.9,0.0029260963
381,-1.1,-0.79999995,0.0020027533
382,-1.1,-0.7,0.0013217553
383,-1.1,-0.59999996,0.00083747506
384,-1.1,-0.49999997,0.0005046129
385,-1.1,-0.39999998,0.0002837479
386,-1.1,-0.29999998,0.00014303625
387,-1.1,-0.19999997,5.8412552e-05
388,-1.1,-0.09999997,1.3850629e-05
389,-1.1,-2.9802322e-08,-2.9802322e-08
390,-1.1,0.09999997,1.3850629e-05
391,-1.1,0.19999997,5.8412552e-05
392,-1.1,0.29999998,0.00014302135
393,-1.1,0.39999998,0.0002837777
394,-1.1,0.49999997,0.0005046129
395,-1.1,0.59999996,0.00083744526
396,-1.1,0.7,0.0013217553
397,-1.1,0.79999995,0.0020027384
398,-1.1,0.9,0.0029260665
399,-1.1,1.0,0.0041311383
400,-1.1,1.1,0.0056422204
401,-1.1,1.2,0.0074594244
402,-1.1,1.3,0.0095502585
403,-1.1,1.4,0.011846289
404,-1.1,1.5,0.014245361
405,-1.1,1.6,0.01661878
406,-1.1,1.7,0.018826462
407,-1.1,1.8,0.020731017
408,-1.1,1.9,0.022213463
409,-1.1,2.0,0.023186497
410,-1.0,-2.0,0.01812639
411,-1.0,-1.9,0.018082246
412,-1.0,-1.8,0.017544616
413,-1.0,-1.7,0.016542822
414,-1.0,-1.6,0.015143994
415,-1.0,-1.5,0.013446465
416,-1.0,-1.4,0.011569157
417,-1.0,-1.3,0.009636849
418,-1.0,-1.2,0.0077657253
419,-1.0,-1.1,0.0060499087
420,-1.0,-1.0,0.004553549
421,-1.0,-0.9,0.0033085719
422,-1.0,-0.79999995,0.0023177713
423,-1.0,-0.7,0.0015617907
424,-1.0,-0.59999996,0.001007624
425,-1.0,-0.49999997,0.00061669946
426,-1.0,-0.39999998,0.00035133213
427,-1.0,-0.29999998,0.00017888099
428,-1.0,-0.19999997,7.3738396e-05
429,-1.0,-0.09999997,1.7508864e-05
430,-1.0,-2.9802322e-08,2.9802322e-08
431,-1.0,0.09999997,1.7523766e-05
432,-1.0,0.19999997,7.3738396e-05
433,-1.0,0.29999998,0.00017888099
434,-1.0,0.39999998,0.00035133213
435,-1.0,0.49999997,0.00061669946
436,-1.0,0.59999996,0.001007624
437,-1.0,0.7,0.0015617907
438,-1.0,0.79999995,0.0023177713
439,-1.0,0.9,0.003308542
440,-1.0,1.0,0.0045535266
441,-1.0,1.1,0.0060499087
442,-1.0,1.2,0.0077657253
443,-1.0,1.3,0.009636849
444,-1.0,1.4,0.011569157
445,-1.0,1.5,0.013446465
446,-1.0,1.6,0.015143994
447,-1.0,1.7,0.016542822
448,-1.0,1.8,0.017544616
449,-1.0,1.9,0.018082246
450,-1.0,2.0,0.018126413
451,-0.9,-2.0,0.012482371
452,-0.9,-1.9,0.013090298
453,-0.9,-1.8,0.013315592
454,-0.9,-1.7,0.013132352
455,-0.9,-1.6,0.012548737
456,-0.9,-1.5,0.011609226
457,-0.9,-1.4,0.010388866
458,-0.9,-1.3,0.008985139
459,-0.9,-1.2,0.0075043663
460,-0.9,-1.1,0.0060474277
461,-0.9,-1.0,0.0046984777
462,-0.9,-0.9,0.003515765
463,-0.9,-0.79999995,0.002530083
464,-0.9,-0.7,0.0017465949
465,-0.9,-0.59999996,0.0011512041
466,-0.9,-0.49999997,0.0007176399
467,-0.9,-0.39999998,0.0004150346
468,-0.9,-0.29999998,0.00021389872
469,-0.9,-0.19999997,8.878112e-05
470,-0.9,-0.09999997,2.1249056e-05
471,-0.9,-2.9802322e-08,-7.450581e-09
472,-0.9,0.09999997,2.1234155e-05
473,-0.9,0.19999997,8.878112e-05
474,-0.9,0.29999998,0.00021389872
475,-0.9,0.39999998,0.0004150346
476,-0.9,0.49999997,0.000717625
477,-0.9,0.59999996,0.0011512041
478,-0.9,0.7,0.0017465949
479,-0.9,0.79999995,0.0025301129
480,-0.9,0.9,0.003515765
481,-0.9,1.0,0.004698448
482,-0.9,1.1,0.0060474277
483,-0.9,1.2,0.0075043663
484,-0.9,1.3,0.008985139
485,-0.9,1.4,0.010388866
486,-0.9,1.5,0.011609204
487,-0.9,1.6,0.0125487335
488,-0.9,1.7,0.013132352
489,-0.9,1.8,0.013315592
490,-0.9,1.9,0.013090298
491,-0.9,2.0,0.012482371
492,-0.79999995,-2.0,0.007228233
493,-0.79999995,-1.9,0.008081399
494,-0.79999995,-1.8,0.008726329
495,-0.79999995,-1.7,0.0091014765
496,-0.79999995,-1.6,0.009167045
497,-0.79999995,-1.5,0.008913059
498,-0.79999995,-1.4,0.008360602
499,-0.79999995,-1.3,0.007560402
500,-0.79999995,-1.2,0.006586276
501,-0.79999995,-1.1,0.0055225715
502,-0.79999995,-1.0,0.004453011
503,-0.79999995,-0.9,0.0034490228
504,-0.79999995,-0.79999995,0.002561763
505,-0.79999995,-0.7,0.0018199086
506,-0.79999995,-0.59999996,0.0012302771
507,-0.79999995,-0.49999997,0.0007837936
508,-0.79999995,-0.39999998,0.00046172738
509,-0.79999995,-0.29999998,0.00024148077
510,-0.79999995,-0.19999997,0.00010123104
511,-0.79999995,-0.09999997,2.4408102e-05
512,-0.79999995,-2.9802322e-08,-4.4703484e-08
513,-0.79999995,0.09999997,2.4408102e-05
514,-0.79999995,0.19999997,0.00010123104
515,-0.79999995,0.29999998,0.00024148077
516,-0.79999995,0.39999998,0.00046172738
517,-0.79999995,0.49999997,0.000783816
518,-0.79999995,0.59999996,0.0012302771
519,-0.79999995,0.7,0.0018199086
520,-0.79999995,0.79999995,0.002561763
521,-0.79999995,0.9,0.0034490079
522,-0.79999995,1.0,0.004453011
523,-0.79999995,1.1,0.0055225864
524,-0.79999995,1.2,0.006586276
525,-0.79999995,1.3,0.007560402
526,-0.79999995,1.4,0.008360587
527,-0.79999995,1.5,0.008913059
528,-0.79999995,1.6,0.009167053
529,-0.79999995,1.7,0.0091014765
530,-0.79999995,1.8,0.008726306
531,-0.79999995,1.9,0.008081347
532,-0.79999995,2.0,0.0072282553
533,-0.7,-2.0,0.0032960288
534,-0.7,-1.9,0.0040042885
535,-0.7,-1.8,0.00467097
536,-0.7,-1.7,0.005234413
537,-0.7,-1.6,0.0056372285
538,-0.7,-1.5,0.005834706
539,-0.7,-1.4,0.005802661
540,-0.7,-1.3,0.005542971
541,-0.7,-1.2,0.0050830543
542,-0.7,-1.1,0.004471883
543,-0.7,-1.0,0.003770627
544,-0.7,-0.9,0.0030438825
545,-0.7,-0.79999995,0.0023483634
546,-0.7,-0.7,0.001726374
547,-0.7,-0.59999996,0.0012030154
548,-0.7,-0.49999997,0.00078704953
549,-0.7,-0.39999998,0.0004740134
550,-0.7,-0.29999998,0.0002521351
551,-0.7,-0.19999997,0.00010723621
552,-0.7,-0.09999997,2.6129186e-05
553,-0.7,-2.9802322e-08,7.450581e-09
554,-0.7,0.09999997,2.6129186e-05
555,-0.7,0.19999997,0.00010723621
556,-0.7,0.29999998,0.0002521351
557,-0.7,0.39999998,0.0004740134
558,-0.7,0.49999997,0.00078706443
559,-0.7,0.59999996,0.0012030154
560,-0.7,0.7,0.001726374
561,-0.7,0.79999995,0.0023483634
562,-0.7,0.9,0.0030438825
563,-0.7,1.0,0.003770627
564,-0.7,1.1,0.004471883
565,-0.7,1.2,0.0050830543
566,-0.7,1.3,0.005542971
567,-0.7,1.4,0.005802661
568,-0.7,1.5,0.005834706
569,-0.7,1.6,0.005637236
570,-0.7,1.7,0.005234413
571,-0.7,1.8,0.004670985
572,-0.7,1.9,0.0040042624
573,-0.7,2.0,0.0032960288
574,-0.59999996,-2.0,0.0010842495
575,-0.59999996,-1.9,0.001464434
576,-0.59999996,-1.8,0.0018866435
577,-0.59999996,-1.7,0.002320312
578,-0.59999996,-1.6,0.002724763
579,-0.59999996,-1.5,0.0030567348
580,-0.59999996,-1.4,0.0032766573
581,-0.59999996,-1.3,0.003356114
582,-0.59999996,-1.2,0.003283631
583,-0.59999996,-1.1,0.003067702
584,-0.59999996,-1.0,0.0027346835
585,-0.59999996,-0.9,0.0023235753
586,-0.59999996,-0.79999995,0.0018781349
587,-0.59999996,-0.7,0.0014402345
588,-0.59999996,-0.59999996,0.0010418966
589,-0.59999996,-0.49999997,0.00070405006
590,-0.59999996,-0.39999998,0.00043581426
591,-0.59999996,-0.29999998,0.00023686141
592,-0.59999996,-0.19999997,0.00010223687
593,-0.59999996,-0.09999997,2.5011599e-05
594,-0.59999996,-2.9802322e-08,2.2351742e-08
595,-0.59999996,0.09999997,2.5041401e-05
596,-0.59999996,0.19999997,0.00010223687
597,-0.59999996,0.29999998,0.00023686141
598,-0.59999996,0.39999998,0.00043579936
599,-0.59999996,0.49999997,0.00070405006
600,-0.59999996,0.59999996,0.0010418966
601,-0.59999996,0.7,0.0014402345
602,-0.59999996,0.79999995,0.0018781349
603,-0.59999996,0.9,0.0023235753
604,-0.59999996,1.0,0.0027346835
605,-0.59999996,1.1,0.003067702
606,-0.59999996,1.2,0.003283646
607,-0.59999996,1.3,0.003356114
608,-0.59999996,1.4,0.0032766573
609,-0.59999996,1.5,0.0030567348
610,-0.59999996,1.6,0.002724763
611,-0.59999996,1.7,0.002320312
612,-0.59999996,1.8,0.0018866509
613,-0.59999996,1.9,0.001464434
614,-0.59999996,2.0,0.0010842495
615,-0.49999997,-2.0,0.00023140386
616,-0.49999997,-1.9,0.00035506114
617,-0.49999997,-1.8,0.00051697716
618,-0.49999997,-1.7,0.00071475655
619,-0.49999997,-1.6,0.0009372607
620,-0.49999997,-1.5,0.0011666007
621,-0.49999997,-1.4,0.0013778172
622,-0.49999997,-1.3,0.0015447922
623,-0.49999997,-1.2,0.001643762
624,-0.49999997,-1.1,0.0016594678
625,-0.49999997,-1.0,0.0015889406
626,-0.49999997,-0.9,0.0014412627
627,-0.49999997,-0.79999995,0.0012365878
628,-0.49999997,-0.7,0.001000233
629,-0.49999997,-0.59999996,0.0007586479
630,-0.49999997,-0.49999997,0.000534147
631,-0.49999997,-0.39999998,0.00034210086
632,-0.49999997,-0.29999998,0.00019111484
633,-0.49999997,-0.19999997,8.4124506e-05
634,-0.49999997,-0.09999997,2.0883977e-05
635,-0.49999997,-2.9802322e-08,4.4703484e-08
636,-0.49999997,0.09999997,2.0883977e-05
637,-0.49999997,0.19999997,8.4124506e-05
638,-0.49999997,0.29999998,0.00019111484
639,-0.49999997,0.39999998,0.00034210086
640,-0.49999997,0.49999997,0.0005341619
641,-0.49999997,0.59999996,0.00075859576
642,-0.49999997,0.7,0.001000233
643,-0.49999997,0.79999995,0.0012365878
644,-0.49999997,0.9,0.0014412627
645,-0.49999997,1.0,0.0015889108
646,-0.49999997,1.1,0.0016594678
647,-0.49999997,1.2,0.001643762
648,-0.49999997,1.3,0.0015447922
649,-0.49999997,1.4,0.0013777949
650,-0.49999997,1.5,0.0011666305
651,-0.49999997,1.6,0.0009372607
652,-0.49999997,1.7,0.00071475655
653,-0.49999997,1.8,0.00051697716
654,-0.49999997,1.9,0.00035506114
655,-0.49999997,2.0,0.00023140386
656,-0.39999998,-2.0,2.8729439e-05
657,-0.39999998,-1.9,5.0593168e-05
658,-0.39999998,-1.8,8.413941e-05
659,-0.39999998,-1.7,0.00013330951
660,-0.39999998,-1.6,0.00019956008
661,-0.39999998,-1.5,0.0002824664
662,-0.39999998,-1.4,0.00037750602
663,-0.39999998,-1.3,0.0004751943
664,-0.39999998,-1.2,0.00056387484
665,-0.39999998,-1.1,0.0006299615
666,-0.39999998,-1.0,0.0006624572
667,-0.39999998,-0.9,0.0006548837
668,-0.39999998,-0.79999995,0.00060747564
669,-0.39999998,-0.7,0.000527069
670,-0.39999998,-0.59999996,0.00042536855
671,-0.39999998,-0.49999997,0.0003158599
672,-0.39999998,-0.39999998,0.00021158159
673,-0.39999998,-0.29999998,0.00012244284
674,-0.39999998,-0.19999997,5.5387616e-05
675,-0.39999998,-0.09999997,1.3843179e-05
676,-0.39999998,-2.9802322e-08,7.450581e-09
677,-0.39999998,0.09999997,1.3843179e-05
678,-0.39999998,0.19999997,5.5387616e-05
679,-0.39999998,0.29999998,0.00012242794
680,-0.39999998,0.39999998,0.00021158159
681,-0.39999998,0.49999997,0.0003158599
682,-0.39999998,0.59999996,0.00042536855
683,-0.39999998,0.7,0.0005270615
684,-0.39999998,0.79999995,0.0006074533
685,-0.39999998,0.9,0.00065490603
686,-0.39999998,1.0,0.0006624572
687,-0.39999998,1.1,0.0006299615
688,-0.39999998,1.2,0.00056387484
689,-0.39999998,1.3,0.00047522783
690,-0.39999998,1.4,0.00037750602
691,-0.39999998,1.5,0.0002824962
692,-0.39999998,1.6,0.00019956008
693,-0.39999998,1.7,0.00013330951
694,-0.39999998,1.8,8.413941e-05
695,-0.39999998,1.9,5.0593168e-05
696,-0.39999998,2.0,2.8729439e-05
697,-0.29999998,-2.0,1.994893e-06
698,-0.29999998,-1.9,3.7439167e-06
699,-0.29999998,-1.8,7.0463866e-06
700,-0.29999998,-1.7,1.2630597e-05
701,-0.29999998,-1.6,2.1908432e-05
702,-0.29999998,-1.5,3.5393983e-05
703,-0.29999998,-1.4,5.4921955e-05
704,-0.29999998,-1.3,7.9568475e-05
705,-0.29999998,-1.2,0.000108052045
706,-0.29999998,-1.1,0.00013758987
707,-0.29999998,-1.0,0.00016347319
708,-0.29999998,-0.9,0.00018100813
709,-0.29999998,-0.79999995,0.00018639117
710,-0.29999998,-0.7,0.00017786026
711,-0.29999998,-0.59999996,0.0001558736
712,-0.29999998,-0.49999997,0.0001245141
713,-0.29999998,-0.39999998,8.853525e-05
714,-0.29999998,-0.29999998,5.3808093e-05
715,-0.29999998,-0.19999997,2.514571e-05
716,-0.29999998,-0.09999997,6.4074993e-06
717,-0.29999998,-2.9802322e-08,-1.4901161e-08
718,-0.29999998,0.09999997,6.392598e-06
719,-0.29999998,0.19999997,2.514571e-05
720,-0.29999998,0.29999998,5.3808093e-05
721,-0.29999998,0.39999998,8.852035e-05
722,-0.29999998,0.49999997,0.0001245141
723,-0.29999998,0.59999996,0.00015585124
724,-0.29999998,0.7,0.00017783791
725,-0.29999998,0.79999995,0.00018639117
726,-0.29999998,0.9,0.00018100813
727,-0.29999998,1.0,0.00016347319
728,-0.29999998,1.1,0.00013758242
729,-0.29999998,1.2,0.000108052045
730,-0.29999998,1.3,7.9568475e-05
731,-0.29999998,1.4,5.4921955e-05
732,-0.29999998,1.5,3.5408884e-05
733,-0.29999998,1.6,2.1908432e-05
734,-0.29999998,1.7,1.2615696e-05
735,-0.29999998,1.8,7.0463866e-06
736,-0.29999998,1.9,3.742054e-06
737,-0.29999998,2.0,2.0135194e-06
738,-0.19999997,-2.0,9.5926225e-08
739,-0.19999997,-1.9,4.8521906e-07
740,-0.19999997,-1.8,2.5518239e-07
741,-0.19999997,-1.7,4.7311187e-07
742,-0.19999997,-1.6,1.0356307e-06
743,-0.19999997,-1.5,1.7285347e-06
744,-0.19999997,-1.4,3.196299e-06
745,-0.19999997,-1.3,5.0216913e-06
746,-0.19999997,-1.2,8.106232e-06
747,-0.19999997,-1.1,1.1947006e-05
748,-0.19999997,-1.0,1.642853e-05
749,-0.19999997,-0.9,2.1014363e-05
750,-0.19999997,-0.79999995,2.4691224e-05
751,-0.19999997,-0.7,2.6654452e-05
752,-0.19999997,-0.59999996,2.6270747e-05
753,-0.19999997,-0.49999997,2.3148954e-05
754,-0.19999997,-0.39999998,1.7821789e-05
755,-0.19999997,-0.29999998,1.16452575e-05
756,-0.19999997,-0.19999997,5.699694e-06
757,-0.19999997,-0.09999997,1.4901161e-06
758,-0.19999997,-2.9802322e-08,1.4901161e-08
759,-0.19999997,0.09999997,1.4901161e-06
760,-0.19999997,0.19999997,5.699694e-06
761,-0.19999997,0.29999998,1.16452575e-05
762,-0.19999997,0.39999998,1.783669e-05
763,-0.19999997,0.49999997,2.3148954e-05
764,-0.19999997,0.59999996,2.6270747e-05
765,-0.19999997,0.7,2.6654452e-05
766,-0.19999997,0.79999995,2.4691224e-05
767,-0.19999997,0.9,2.1021813e-05
768,-0.19999997,1.0,1.642853e-05
769,-0.19999997,1.1,1.1947006e-05
770,-0.19999997,1.2,8.106232e-06
771,-0.19999997,1.3,5.0216913e-06
772,-0.19999997,1.4,3.1888485e-06
773,-0.19999997,1.5,1.7285347e-06
774,-0.19999997,1.6,1.0170043e-06
775,-0.19999997,1.7,4.7311187e-07
776,-0.19999997,1.8,2.5518239e-07
777,-0.19999997,1.9,4.9266964e-07
778,-0.19999997,2.0,9.5926225e-08
779,-0.09999997,-2.0,2.3981556e-07
780,-0.09999997,-1.9,6.7055225e-08
781,-0.09999997,-1.8,2.1420419e-07
782,-0.09999997,-1.7,1.7136335e-07
783,-0.09999997,-1.6,8.195639e-08
784,-0.09999997,-1.5,1.17346644e-07
785,-0.09999997,-1.4,4.656613e-08
786,-0.09999997,-1.3,1.2665987e-07
787,-0.09999997,-1.2,7.0780516e-08
788,-0.09999997,-1.1,1.9744039e-07
789,-0.09999997,-1.0,3.6135316e-07
790,-0.09999997,-0.9,4.4703484e-07
791,-0.09999997,-0.79999995,6.4074993e-07
792,-0.09999997,-0.7,8.121133e-07
793,-0.09999997,-0.59999996,8.158386e-07
794,-0.09999997,-0.49999997,7.1525574e-07
795,-0.09999997,-0.39999998,6.4074993e-07
796,-0.09999997,-0.29999998,4.61936e-07
797,-0.09999997,-0.19999997,2.4586916e-07
798,-0.09999997,-0.09999997,5.9604645e-08
799,-0.09999997,-2.9802322e-08,1.4901161e-08
800,-0.09999997,0.09999997,4.4703484e-08
801,-0.09999997,0.19999997,2.4586916e-07
802,-0.09999997,0.29999998,4.61936e-07
803,-0.09999997,0.39999998,5.9604645e-07
804,-0.09999997,0.49999997,7.1525574e-07
805,-0.09999997,0.59999996,8.34465e-07
806,-0.09999997,0.7,8.34465e-07
807,-0.09999997,0.79999995,6.109476e-07
808,-0.09999997,0.9,4.582107e-07
809,-0.09999997,1.0,3.6135316e-07
810,-0.09999997,1.1,1.9744039e-07
811,-0.09999997,1.2,7.0780516e-08
812,-0.09999997,1.3,1.3783574e-07
813,-0.09999997,1.4,4.656613e-08
814,-0.09999997,1.5,1.17346644e-07
815,-0.09999997,1.6,8.195639e-08
816,-0.09999997,1.7,1.7136335e-07
817,-0.09999997,1.8,2.1420419e-07
818,-0.09999997,1.9,6.7055225e-08
819,-0.09999997,2.0,2.3981556e-07
820,-2.9802322e-08,-2.0,-1.1641532e-08
821,-2.9802322e-08,-1.9,2.6263297e-07
822,-2.9802322e-08,-1.8,4.9360096e-08
823,-2.9802322e-08,-1.7,2.7567148e-07
824,-2.9802322e-08,-1.6,6.426126e-08
825,-2.9802322e-08,-1.5,-3.0733645e-08
826,-2.9802322e-08,-1.4,6.3329935e-08
827,-2.9802322e-08,-1.3,6.519258e-08
828,-2.9802322e-08,-1.2,1.8626451e-09
829,-2.9802322e-08,-1.1,2.1234155e-07
830,-2.9802322e-08,-1.0,1.9744039e-07
831,-2.9802322e-08,-0.9,1.1175871e-07
832,-2.9802322e-08,-0.79999995,1.8626451e-08
833,-2.9802322e-08,-0.7,-2.9802322e-08
834,-2.9802322e-08,-0.59999996,1.4156103e-07
835,-2.9802322e-08,-0.49999997,7.450581e-09
836,-2.9802322e-08,-0.39999998,6.7055225e-08
837,-2.9802322e-08,-0.29999998,6.7055225e-08
838,-2.9802322e-08,-0.19999997,-5.9604645e-08
839,-2.9802322e-08,-0.09999997,-2.2351742e-08
840,-2.9802322e-08,-2.9802322e-08,4.4703484e-08
841,-2.9802322e-08,0.09999997,-2.2351742e-08
842,-2.9802322e-08,0.19999997,-5.9604645e-08
843,-2.9802322e-08,0.29999998,6.7055225e-08
844,-2.9802322e-08,0.39999998,6.7055225e-08
845,-2.9802322e-08,0.49999997,7.450581e-09
846,-2.9802322e-08,0.59999996,1.4156103e-07
847,-2.9802322e-08,0.7,-5.9604645e-08
848,-2.9802322e-08,0.79999995,1.1175871e-08
849,-2.9802322e-08,0.9,1.1175871e-07
850,-2.9802322e-08,1.0,1.8253922e-07
851,-2.9802322e-08,1.1,2.1234155e-07
852,-2.9802322e-08,1.2,1.8626451e-09
853,-2.9802322e-08,1.3,6.519258e-08
854,-2.9802322e-08,1.4,6.3329935e-08
855,-2.9802322e-08,1.5,-3.0733645e-08
856,-2.9802322e-08,1.6,6.426126e-08
857,-2.9802322e-08,1.7,2.6635826e-07
858,-2.9802322e-08,1.8,4.9360096e-08
859,-2.9802322e-08,1.9,2.5890768e-07
860,-2.9802322e-08,2.0,-1.1641532e-08
861,0.09999997,-2.0,1.9813888e-07
862,0.09999997,-1.9,2.2025779e-07
863,0.09999997,-1.8,1.3969839e-07
864,0.09999997,-1.7,2.7939677e-09
865,0.09999997,-1.6,1.3969839e-09
866,0.09999997,-1.5,1.4062971e-07
867,0.09999997,-1.4,2.3562461e-07
868,0.09999997,-1.3,1.5646219e-07
869,0.09999997,-1.2,1.7788261e-07
870,0.09999997,-1.1,1.4062971e-07
871,0.09999997,-1.0,2.8684735e-07
872,0.09999997,-0.9,1.9185245e-07
873,0.09999997,-0.79999995,1.322478e-07
874,0.09999997,-0.7,-3.3527613e-08
875,0.09999997,-0.59999996,6.7055225e-08
876,0.09999997,-0.49999997,6.3329935e-08
877,0.09999997,-0.39999998,2.0116568e-07
878,0.09999997,-0.29999998,1.4156103e-07
879,0.09999997,-0.19999997,1.7136335e-07
880,0.09999997,-0.09999997,-2.2351742e-08
881,0.09999997,-2.9802322e-08,7.450581e-09
882,0.09999997,0.09999997,1.4901161e-08
883,0.09999997,0.19999997,1.7136335e-07
884,0.09999997,0.29999998,1.4156103e-07
885,0.09999997,0.39999998,2.0116568e-07
886,0.09999997,0.49999997,7.0780516e-08
887,0.09999997,0.59999996,7.4505806e-08
888,0.09999997,0.7,-4.8428774e-08
889,0.09999997,0.79999995,1.322478e-07
890,0.09999997,0.9,2.1420419e-07
891,0.09999997,1.0,2.7939677e-07
892,0.09999997,1.1,1.4062971e-07
893,0.09999997,1.2,1.7788261e-07
894,0.09999997,1.3,1.5646219e-07
895,0.09999997,1.4,2.3748726e-07
896,0.09999997,1.5,1.4062971e-07
897,0.09999997,1.6,8.8475645e-09
898,0.09999997,1.7,2.7939677e-09
899,0.09999997,1.8,1.3969839e-07
900,0.09999997,1.9,2.2025779e-07
901,0.09999997,2.0,1.9813888e-07
902,0.19999997,-2.0,1.2211967e-07
903,0.19999997,-1.9,2.2456516e-07
904,0.19999997,-1.8,-7.590279e-08
905,0.19999997,-1.7,-3.3993274e-08
906,0.19999997,-1.6,-1.5599653e-08
907,0.19999997,-1.5,1.0826625e-07
908,0.19999997,-1.4,1.7648563e-07
909,0.19999997,-1.3,1.4016405e-07
910,0.19999997,-1.2,-1.8626451e-09
911,0.19999997,-1.1,8.195639e-08
912,0.19999997,-1.0,5.401671e-08
913,0.19999997,-0.9,3.9115548e-07
914,0.19999997,-0.79999995,2.3916364e-06
915,0.19999997,-0.7,7.769093e-06
916,0.19999997,-0.59999996,1.9866973e-05
917,0.19999997,-0.49999997,4.286319e-05
918,0.19999997,-0.39999998,7.482618e-05
919,0.19999997,-0.29999998,9.826571e-05
920,0.19999997,-0.19999997,8.415431e-05
921,0.19999997,-0.09999997,3.20971e-05
922,0.19999997,-2.9802322e-08,2.2351742e-08
923,0.19999997,0.09999997,3.20971e-05
924,0.19999997,0.19999997,8.415431e-05
925,0.19999997,0.29999998,9.826571e-05
926,0.19999997,0.39999998,7.482618e-05
927,0.19999997,0.49999997,4.286319e-05
928,0.19999997,0.59999996,1.9866973e-05
929,0.19999997,0.7,7.769093e-06
930,0.19999997,0.79999995,2.3916364e-06
931,0.19999997,0.9,3.9115548e-07
932,0.19999997,1.0,5.401671e-08
933,0.19999997,1.1,7.264316e-08
934,0.19999997,1.2,-1.8626451e-09
935,0.19999997,1.3,1.4016405e-07
936,0.19999997,1.4,1.7648563e-07
937,0.19999997,1.5,1.0826625e-07
938,0.19999997,1.6,-1.5599653e-08
939,0.19999997,1.7,-3.3993274e-08
940,0.19999997,1.8,-7.683411e-08
941,0.19999997,1.9,2.2456516e-07
942,0.19999997,2.0,1.2211967e-07
943,0.29999998,-2.0,9.749783e-08
944,0.29999998,-1.9,-8.381903e-08
945,0.29999998,-1.8,-1.4528632e-07
946,0.29999998,-1.7,2.8323848e-07
947,0.29999998,-1.6,1.3271347e-07
948,0.29999998,-1.5,-6.2864274e-09
949,0.29999998,-1.4,-6.635673e-08
950,0.29999998,-1.3,1.9115396e-07
951,0.29999998,-1.2,1.44355e-08
952,0.29999998,-1.1,3.4319237e-07
953,0.29999998,-1.0,2.0028092e-06
954,0.29999998,-0.9,7.3295087e-06
955,0.29999998,-0.79999995,2.4062581e-05
956,0.29999998,-0.7,7.274654e-05
957,0.29999998,-0.59999996,0.000197649
958,0.29999998,-0.49999997,0.0004788004
959,0.29999998,-0.39999998,0.0009903964
960,0.29999998,-0.29999998,0.0016071126
961,0.29999998,-0.19999997,0.00172415
962,0.29999998,-0.09999997,0.00078933686
963,0.29999998,-2.9802322e-08,2.9802322e-08
964,0.29999998,0.09999997,0.00078932196
965,0.29999998,0.19999997,0.0017241761
966,0.29999998,0.29999998,0.0016071126
967,0.29999998,0.39999998,0.0009903964
968,0.29999998,0.49999997,0.0004788004
969,0.29999998,0.59999996,0.000197649
970,0.29999998,0.7,7.274654e-05
971,0.29999998,0.79999995,2.4062581e-05
972,0.29999998,0.9,7.327646e-06
973,0.29999998,1.0,2.0028092e-06
974,0.29999998,1.1,3.4319237e-07
975,0.29999998,1.2,1.44355e-08
976,0.29999998,1.3,1.9115396e-07
977,0.29999998,1.4,-6.449409e-08
978,0.29999998,1.5,-6.2864274e-09
979,0.29999998,1.6,1.3271347e-07
980,0.29999998,1.7,2.818415e-07
981,0.29999998,1.8,-1.4528632e-07
982,0.29999998,1.9,-8.381903e-08
983,0.29999998,2.0,9.749783e-08
984,0.39999998,-2.0,2.059387e-07
985,0.39999998,-1.9,2.225861e-07
986,0.39999998,-1.8,8.742791e-08
987,0.39999998,-1.7,-1.7584534e-07
988,0.39999998,-1.6,-6.3097104e-08
989,0.39999998,-1.5,-1.17812306e-07
990,0.39999998,-1.4,7.916242e-09
991,0.39999998,-1.3,-3.1548552e-08
992,0.39999998,-1.2,1.5599653e-07
993,0.39999998,-1.1,1.5376136e-06
994,0.39999998,-1.0,5.793292e-06
995,0.39999998,-0.9,2.1684915e-05
996,0.39999998,-0.79999995,7.261848e-05
997,0.39999998,-0.7,0.00022798637
998,0.39999998,-0.59999996,0.0006682165
999,0.39999998,-0.49999997,0.0017994577
1000,0.39999998,-0.39999998,0.0042978227
1001,0.39999998,-0.29999998,0.008476257
1002,0.39999998,-0.19999997,0.011706717
1003,0.39999998,-0.09999997,0.0069871694
1004,0.39999998,-2.9802322e-08,1.4901161e-08
1005,0.39999998,0.09999997,0.0069871694
1006,0.39999998,0.19999997,0.01170668
1007,0.39999998,0.29999998,0.008476257
1008,0.39999998,0.39999998,0.0042978227
1009,0.39999998,0.49999997,0.001799454
1010,0.39999998,0.59999996,0.0006682165
1011,0.39999998,0.7,0.00022798637
1012,0.39999998,0.79999995,7.2614755e-05
1013,0.39999998,0.9,2.1684915e-05
1014,0.39999998,1.0,5.7970174e-06
1015,0.39999998,1.1,1.5376136e-06
1016,0.39999998,1.2,1.5599653e-07
1017,0.39999998,1.3,-3.1548552e-08
1018,0.39999998,1.4,7.916242e-09
1019,0.39999998,1.5,-1.1594966e-07
1020,0.39999998,1.6,-6.3097104e-08
1021,0.39999998,1.7,-1.7584534e-07
1022,0.39999998,1.8,8.742791e-08
1023,0.39999998,1.9,2.225861e-07
1024,0.39999998,2.0,2.059387e-07
1025,0.49999997,-2.0,1.5925616e-07
1026,0.49999997,-1.9,1.0669464e-07
1027,0.49999997,-1.8,2.0911102e-07
1028,0.49999997,-1.7,1.7299317e-07
1029,0.49999997,-1.6,3.0209776e-08
1030,0.49999997,-1.5,-1.6554259e-07
1031,0.49999997,-1.4,-6.373739e-08
1032,0.49999997,-1.3,1.4016405e-07
1033,0.49999997,-1.2,7.324852e-07
1034,0.49999997,-1.1,3.054156e-06
1035,0.49999997,-1.0,1.1737458e-05
1036,0.49999997,-0.9,4.159985e-05
1037,0.49999997,-0.79999995,0.00014200248
1038,0.49999997,-0.7,0.0004589185
1039,0.49999997,-0.59999996,0.0013995036
1040,0.49999997,-0.49999997,0.0039677713
1041,0.49999997,-0.39999998,0.010212361
1042,0.49999997,-0.29999998,0.022791376
1043,0.49999997,-0.19999997,0.039033182
1044,0.49999997,-0.09999997,0.032344848
1045,0.49999997,-2.9802322e-08,0.0
1046,0.49999997,0.09999997,0.032344848
1047,0.49999997,0.19999997,0.039033197
1048,0.49999997,0.29999998,0.02279138
1049,0.49999997,0.39999998,0.010212361
1050,0.49999997,0.49999997,0.0039677713
1051,0.49999997,0.59999996,0.0013995036
1052,0.49999997,0.7,0.0004589185
1053,0.49999997,0.79999995,0.00014200248
1054,0.49999997,0.9,4.159985e-05
1055,0.49999997,1.0,1.1737458e-05
1056,0.49999997,1.1,3.054156e-06
1057,0.49999997,1.2,7.324852e-07
1058,0.49999997,1.3,1.4016405e-07
1059,0.49999997,1.4,-6.373739e-08
1060,0.49999997,1.5,-1.6554259e-07
1061,0.49999997,1.6,3.0209776e-08
1062,0.49999997,1.7,1.7299317e-07
1063,0.49999997,1.8,2.0911102e-07
1064,0.49999997,1.9,1.0669464e-07
1065,0.49999997,2.0,1.5925616e-07
1066,0.59999996,-2.0,-7.553899e-08
1067,0.59999996,-1.9,-2.0858715e-07
1068,0.59999996,-1.8,1.420849e-07
1069,0.59999996,-1.7,-1.33703e-07
1070,0.59999996,-1.6,-1.1845259e-08
1071,0.59999996,-1.5,1.3393583e-07
1072,0.59999996,-1.4,1.6755075e-07
1073,0.59999996,-1.3,3.6292477e-07
1074,0.59999996,-1.2,1.092325e-06
1075,0.59999996,-1.1,4.8708753e-06
1076,0.59999996,-1.0,1.8772203e-05
1077,0.59999996,-0.9,6.818643e-05
1078,0.59999996,-0.79999995,0.00023319654
1079,0.59999996,-0.7,0.0007577166
1080,0.59999996,-0.59999996,0.0023144828
1081,0.59999996,-0.49999997,0.0065759644
1082,0.59999996,-0.39999998,0.017173756
1083,0.59999996,-0.29999998,0.04031908
1084,0.59999996,-0.19999997,0.07922825
1085,0.59999996,-0.09999997,0.09116928
1086,0.59999996,-2.9802322e-08,7.450581e-09
1087,0.59999996,0.09999997,0.09116928
1088,0.59999996,0.19999997,0.07922821
1089,0.59999996,0.29999998,0.040319078
1090,0.59999996,0.39999998,0.017173756
1091,0.59999996,0.49999997,0.0065759644
1092,0.59999996,0.59999996,0.0023144828
1093,0.59999996,0.7,0.0007577166
1094,0.59999996,0.79999995,0.00023319654
1095,0.59999996,0.9,6.818643e-05
1096,0.59999996,1.0,1.8772203e-05
1097,0.59999996,1.1,4.8708753e-06
1098,0.59999996,1.2,1.092325e-06
1099,0.59999996,1.3,3.6292477e-07
1100,0.59999996,1.4,1.6661943e-07
1101,0.59999996,1.5,1.3393583e-07
1102,0.59999996,1.6,-1.1845259e-08
1103,0.59999996,1.7,-1.33703e-07
1104,0.59999996,1.8,1.420849e-07
1105,0.59999996,1.9,-2.0835432e-07
1106,0.59999996,2.0,-7.553899e-08
1107,0.7,-2.0,2.7735223e-07
1108,0.7,-1.9,9.696669e-08
1109,0.7,-1.8,-1.3095996e-07
1110,0.7,-1.7,2.6600901e-08
1111,0.7,-1.6,8.4983185e-08
1112,0.7,-1.5,9.7599695e-08
1113,0.7,-1.4,6.9790985e-08
1114,0.7,-1.3,4.0238956e-07
1115,0.7,-1.2,1.9322615e-06
1116,0.7,-1.1,7.753348e-06
1117,0.7,-1.0,2.9471761e-05
1118,0.7,-0.9,0.00010532868
1119,0.7,-0.79999995,0.00035621924
1120,0.7,-0.7,0.0011311993
1121,0.7,-0.59999996,0.003352163
1122,0.7,-0.49999997,0.009236188
1123,0.7,-0.39999998,0.023627227
1124,0.7,-0.29999998,0.055744424
1125,0.7,-0.19999997,0.11698926
1126,0.7,-0.09999997,0.17375821
1127,0.7,-2.9802322e-08,0.0
1128,0.7,0.09999997,0.17375821
1129,0.7,0.19999997,0.11698926
1130,0.7,0.29999998,0.055744424
1131,0.7,0.39999998,0.023627227
1132,0.7,0.49999997,0.009236188
1133,0.7,0.59999996,0.003352163
1134,0.7,0.7,0.0011311993
1135,0.7,0.79999995,0.00035621924
1136,0.7,0.9,0.00010532868
1137,0.7,1.0,2.9471761e-05
1138,0.7,1.1,7.753348e-06
1139,0.7,1.2,1.9322615e-06
1140,0.7,1.3,4.0238956e-07
1141,0.7,1.4,6.9790985e-08
1142,0.7,1.5,9.7599695e-08
1143,0.7,1.6,8.4983185e-08
1144,0.7,1.7,2.6600901e-08
1145,0.7,1.8,-1.3095996e-07
1146,0.7,1.9,9.7024895e-08
1147,0.7,2.0,2.7735223e-07
1148,0.79999995,-2.0,2.6320777e-07
1149,0.79999995,-1.9,2.9445073e-07
1150,0.79999995,-1.8,-7.7314326e-08
1151,0.79999995,-1.7,2.9940566e-08
1152,0.79999995,-1.6,-4.7613867e-08
1153,0.79999995,-1.5,5.806214e-08
1154,0.79999995,-1.4,2.578745e-07
1155,0.79999995,-1.3,7.3580304e-07
1156,0.79999995,-1.2,3.244917e-06
1157,0.79999995,-1.1,1.2196542e-05
1158,0.79999995,-1.0,4.5728782e-05
1159,0.79999995,-0.9,0.00015902566
1160,0.79999995,-0.79999995,0.00051796157
1161,0.79999995,-0.7,0.0015695407
1162,0.79999995,-0.59999996,0.0044247545
1163,0.79999995,-0.49999997,0.011650368
1164,0.79999995,-0.39999998,0.02882317
1165,0.79999995,-0.29999998,0.067048885
1166,0.79999995,-0.19999997,0.14395916
1167,0.79999995,-0.09999997,0.25026166
1168,0.79999995,-2.9802322e-08,-4.4703484e-08
1169,0.79999995,0.09999997,0.25026166
1170,0.79999995,0.19999997,0.14395916
1171,0.79999995,0.29999998,0.067048885
1172,0.79999995,0.39999998,0.02882317
1173,0.79999995,0.49999997,0.011650368
1174,0.79999995,0.59999996,0.0044247545
1175,0.79999995,0.7,0.0015695407
1176,0.79999995,0.79999995,0.00051796157
1177,0.79999995,0.9,0.00015902659
1178,0.79999995,1.0,4.5728782e-05
1179,0.79999995,1.1,1.2196542e-05
1180,0.79999995,1.2,3.244917e-06
1181,0.79999995,1.3,7.3580304e-07
1182,0.79999995,1.4,2.578745e-07
1183,0.79999995,1.5,5.806214e-08
1184,0.79999995,1.6,-4.7613867e-08
1185,0.79999995,1.7,2.9940566e-08
1186,0.79999995,1.8,-7.7314326e-08
1187,0.79999995,1.9,2.9445073e-07
1188,0.79999995,2.0,2.6320777e-07
1189,0.9,-2.0,4.8135917e-08
1190,0.9,-1.9,2.8697468e-07
1191,0.9,-1.8,-5.6017598e-08
1192,0.9,-1.7,-1.3890167e-07
1193,0.9,-1.6,1.317967e-07
1194,0.9,-1.5,-4.039248e-08
1195,0.9,-1.4,3.5196717e-07
1196,0.9,-1.3,1.3240278e-06
1197,0.9,-1.2,5.2059477e-06
1198,0.9,-1.1,1.9676387e-05
1199,0.9,-1.0,6.995305e-05
1200,0.9,-0.9,0.00023183705
1201,0.9,-0.79999995,0.00071252824
1202,0.9,-0.7,0.0020332118
1203,0.9,-0.59999996,0.0054195877
1204,0.9,-0.49999997,0.013633006
1205,0.9,-0.39999998,0.032643396
1206,0.9,-0.29999998,0.074585795
1207,0.9,-0.19999997,0.16072546
1208,0.9,-0.09999997,0.30321127
1209,0.9,-2.9802322e-08,0.0
1210,0.9,0.09999997,0.30321136
1211,0.9,0.19999997,0.16072546
1212,0.9,0.29999998,0.074585795
1213,0.9,0.39999998,0.032643396
1214,0.9,0.49999997,0.013633006
1215,0.9,0.59999996,0.0054195877
1216,0.9,0.7,0.0020332118
1217,0.9,0.79999995,0.00071252824
1218,0.9,0.9,0.00023183705
1219,0.9,1.0,6.995328e-05
1220,0.9,1.1,1.9676387e-05
1221,0.9,1.2,5.2059477e-06
1222,0.9,1.3,1.3240278e-06
1223,0.9,1.4,3.5196717e-07
1224,0.9,1.5,-4.039248e-08
1225,0.9,1.6,1.317967e-07
1226,0.9,1.7,-1.3890167e-07
1227,0.9,1.8,-5.6017598e-08
1228,0.9,1.9,2.8697468e-07
1229,0.9,2.0,4.8135917e-08
1230,1.0,-2.0,9.794803e-08
1231,1.0,-1.9,4.6069272e-07
1232,1.0,-1.8,-5.6925273e-08
1233,1.0,-1.7,-3.949026e-09
1234,1.0,-1.6,8.4983185e-08
1235,1.0,-1.5,1.4151738e-07
1236,1.0,-1.4,6.9909584e-07
1237,1.0,-1.3,2.4762594e-06
1238,1.0,-1.2,8.418676e-06
1239,1.0,-1.1,3.079084e-05
1240,1.0,-1.0,0.000103251485
1241,1.0,-0.9,0.00032026664
1242,1.0,-0.79999995,0.0009198353
1243,1.0,-0.7,0.0024675895
1244,1.0,-0.59999996,0.0062507056
1245,1.0,-0.49999997,0.0151310675
1246,1.0,-0.39999998,0.035282884
1247,1.0,-0.29999998,0.079372466
1248,1.0,-0.19999997,0.17055915
1249,1.0,-0.09999997,0.33426896
1250,1.0,-2.9802322e-08,2.9802322e-08
1251,1.0,0.09999997,0.33426905
1252,1.0,0.19999997,0.1705592
1253,1.0,0.29999998,0.079372466
1254,1.0,0.39999998,0.035282884
1255,1.0,0.49999997,0.0151310675
1256,1.0,0.59999996,0.0062507056
1257,1.0,0.7,0.00246759
1258,1.0,0.79999995,0.0009198353
1259,1.0,0.9,0.00032026664
1260,1.0,1.0,0.000103251485
1261,1.0,1.1,3.079084e-05
1262,1.0,1.2,8.418676e-06
1263,1.0,1.3,2.4762594e-06
1264,1.0,1.4,6.9909584e-07
1265,1.0,1.5,1.4151738e-07
1266,1.0,1.6,8.504139e-08
1267,1.0,1.7,-3.949026e-09
1268,1.0,1.8,-5.6925273e-08
1269,1.0,1.9,4.6069272e-07
1270,1.0,2.0,9.794803e-08
1271,1.1,-2.0,-8.5431566e-08
1272,1.1,-1.9,1.8451465e-07
1273,1.1,-1.8,5.090169e-08
1274,1.1,-1.7,2.5879854e-07
1275,1.1,-1.6,-1.1968768e-07
1276,1.1,-1.5,4.6736386e-07
1277,1.1,-1.4,1.2786932e-06
1278,1.1,-1.3,3.856723e-06
1279,1.1,-1.2,1.3684705e-05
1280,1.1,-1.1,4.592636e-05
1281,1.1,-1.0,0.00014334047
1282,1.1,-0.9,0.00041395857
1283,1.1,-0.79999995,0.001114017
1284,1.1,-0.7,0.0028319191
1285,1.1,-0.59999996,0.006886736
1286,1.1,-0.49999997,0.016192332
1287,1.1,-0.39999998,0.037029304
1288,1.1,-0.29999998,0.082334206
1289,1.1,-0.19999997,0.17621748
1290,1.1,-0.09999997,0.35120004
1291,1.1,-2.9802322e-08,-2.9802322e-08
1292,1.1,0.09999997,0.3512001
1293,1.1,0.19999997,0.17621748
1294,1.1,0.29999998,0.082334206
1295,1.1,0.39999998,0.037029304
1296,1.1,0.49999997,0.016192332
1297,1.1,0.59999996,0.006886736
1298,1.1,0.7,0.0028319191
1299,1.1,0.79999995,0.001114017
1300,1.1,0.9,0.00041395857
1301,1.1,1.0,0.00014334047
1302,1.1,1.1,4.592636e-05
1303,1.1,1.2,1.3684705e-05
1304,1.1,1.3,3.856723e-06
1305,1.1,1.4,1.2786932e-06
1306,1.1,1.5,4.6736386e-07
1307,1.1,1.6,-1.1968768e-07
1308,1.1,1.7,2.5879854e-07
1309,1.1,1.8,5.090169e-08
1310,1.1,1.9,1.8451465e-07
1311,1.1,2.0,-8.5431566e-08
1312,1.2,-2.0,-1.3473095e-07
1313,1.2,-1.9,5.5859346e-08
1314,1.2,-1.8,-1.559647e-07
1315,1.2,-1.7,1.6180093e-07
1316,1.2,-1.6,1.0948315e-07
1317,1.2,-1.5,5.5316286e-07
1318,1.2,-1.4,1.9254494e-06
1319,1.2,-1.3,6.1565024e-06
1320,1.2,-1.2,2.047314e-05
1321,1.2,-1.1,6.4076616e-05
1322,1.2,-1.0,0.00018595115
1323,1.2,-0.9,0.0005018555
1324,1.2,-0.79999995,0.0012769462
1325,1.2,-0.7,0.0031116826
1326,1.2,-0.59999996,0.0073421765
1327,1.2,-0.49999997,0.016909584
1328,1.2,-0.39999998,0.038150284
1329,1.2,-0.29999998,0.08413948
1330,1.2,-0.19999997,0.17946368
1331,1.2,-0.09999997,0.3602444
1332,1.2,-2.9802322e-08,2.9802322e-08
1333,1.2,0.09999997,0.36024433
1334,1.2,0.19999997,0.17946368
1335,1.2,0.29999998,0.08413948
1336,1.2,0.39999998,0.038150284
1337,1.2,0.49999997,0.016909584
1338,1.2,0.59999996,0.0073421765
1339,1.2,0.7,0.0031116826
1340,1.2,0.79999995,0.0012769462
1341,1.2,0.9,0.0005018555
1342,1.2,1.0,0.00018595115
1343,1.2,1.1,6.4076616e-05
1344,1.2,1.2,2.047314e-05
1345,1.2,1.3,6.1565024e-06
1346,1.2,1.4,1.925464e-06
1347,1.2,1.5,5.5316286e-07
1348,1.2,1.6,1.0948315e-07
1349,1.2,1.7,1.6180093e-07
1350,1.2,1.8,-1.559647e-07
1351,1.2,1.9,5.5859346e-08
1352,1.2,2.0,-1.3473095e-07
1353,1.3,-2.0,-2.0208972e-08
1354,1.3,-1.9,9.960263e-08
1355,1.3,-1.8,1.7703132e-07
1356,1.3,-1.7,-3.3460196e-07
1357,1.3,-1.6,2.7071565e-08
1358,1.3,-1.5,7.605022e-07
1359,1.3,-1.4,2.59616e-06
1360,1.3,-1.3,9.183432e-06
1361,1.3,-1.2,2.886885e-05
1362,1.3,-1.1,8.33728e-05
1363,1.3,-1.0,0.00022549886
1364,1.3,-0.9,0.00057449273
1365,1.3,-0.79999995,0.0014012579
1366,1.3,-0.7,0.0033122292
1367,1.3,-0.59999996,0.007652328
1368,1.3,-0.49999997,0.017377637
1369,1.3,-0.39999998,0.03885431
1370,1.3,-0.29999998,0.08522905
1371,1.3,-0.19999997,0.18133068
1372,1.3,-0.09999997,0.36509678
1373,1.3,-2.9802322e-08,0.0
1374,1.3,0.09999997,0.36509678
1375,1.3,0.19999997,0.18133068
1376,1.3,0.29999998,0.08522905
1377,1.3,0.39999998,0.038854364
1378,1.3,0.49999997,0.017377637
1379,1.3,0.59999996,0.0076523283
1380,1.3,0.7,0.0033122292
1381,1.3,0.79999995,0.0014012579
1382,1.3,0.9,0.00057449273
1383,1.3,1.0,0.00022549886
1384,1.3,1.1,8.33728e-05
1385,1.3,1.2,2.886885e-05
1386,1.3,1.3,9.183432e-06
1387,1.3,1.4,2.59616e-06
1388,1.3,1.5,7.605022e-07
1389,1.3,1.6,2.7071565e-08
1390,1.3,1.7,-3.3460196e-07
1391,1.3,1.8,1.7703132e-07
1392,1.3,1.9,9.960263e-08
1393,1.3,2.0,-2.021261e-08
1394,1.4,-2.0,1.7941488e-09
1395,1.4,-1.9,2.9493776e-07
1396,1.4,-1.8,1.9319316e-07
1397,1.4,-1.7,1.7943285e-07
1398,1.4,-1.6,2.2027189e-07
1399,1.4,-1.5,1.2249693e-06
1400,1.4,-1.4,4.5585384e-06
1401,1.4,-1.3,1.293575e-05
1402,1.4,-1.2,3.7505546e-05
1403,1.4,-1.1,0.000101180936
1404,1.4,-1.0,0.0002581569
1405,1.4,-0.9,0.00063049654
1406,1.4,-0.79999995,0.0014909687
1407,1.4,-0.7,0.0034492703
1408,1.4,-0.59999996,0.007856127
1409,1.4,-0.49999997,0.017675646
1410,1.4,-0.39999998,0.039289296
1411,1.4,-0.29999998,0.0858822
1412,1.4,-0.19999997,0.18240854
1413,1.4,-0.09999997,0.36773497
1414,1.4,-2.9802322e-08,0.0
1415,1.4,0.09999997,0.36773497
1416,1.4,0.19999997,0.18240854
1417,1.4,0.29999998,0.0858822
1418,1.4,0.39999998,0.039289296
1419,1.4,0.49999997,0.017675646
1420,1.4,0.59999996,0.007856127
1421,1.4,0.7,0.0034492703
1422,1.4,0.79999995,0.0014909687
1423,1.4,0.9,0.00063049654
1424,1.4,1.0,0.0002581569
1425,1.4,1.1,0.000101180936
1426,1.4,1.2,3.7505546e-05
1427,1.4,1.3,1.293575e-05
1428,1.4,1.4,4.5585384e-06
1429,1.4,1.5,1.2249693e-06
1430,1.4,1.6,2.2027189e-07
1431,1.4,1.7,1.7943285e-07
1432,1.4,1.8,1.9319316e-07
1433,1.4,1.9,2.9493776e-07
1434,1.4,2.0,1.7941488e-09
1435,1.5,-2.0,9.958475e-08
1436,1.5,-1.9,-1.4474796e-07
1437,1.5,-1.8,-5.9694855e-08
1438,1.5,-1.7,-3.2394382e-08
1439,1.5,-1.6,5.7072225e-07
1440,1.5,-1.5,1.7637263e-06
1441,1.5,-1.4,5.9825343e-06
1442,1.5,-1.3,1.6739337e-05
1443,1.5,-1.2,4.577599e-05
1444,1.5,-1.1,0.00011610472
1445,1.5,-1.0,0.00028322797
1446,1.5,-0.9,0.000670859
1447,1.5,-0.79999995,0.0015524067
1448,1.5,-0.7,0.003539546
1449,1.5,-0.59999996,0.0079868
1450,1.5,-0.49999997,0.01786168
1451,1.5,-0.39999998,0.039554976
1452,1.5,-0.29999998,0.08627175
1453,1.5,-0.19999997,0.18303221
1454,1.5,-0.09999997,0.36919165
1455,1.5,-2.9802322e-08,0.0
1456,1.5,0.09999997,0.36919165
1457,1.5,0.19999997,0.18303221
1458,1.5,0.29999998,0.08627175
1459,1.5,0.39999998,0.039554976
1460,1.5,0.49999997,0.01786168
1461,1.5,0.59999996,0.0079868
1462,1.5,0.7,0.003539546
1463,1.5,0.79999995,0.0015524067
1464,1.5,0.9,0.000670859
1465,1.5,1.0,0.00028322797
1466,1.5,1.1,0.00011610472
1467,1.5,1.2,4.577599e-05
1468,1.5,1.3,1.6739337e-05
1469,1.5,1.4,5.9825343e-06
1470,1.5,1.5,1.7637263e-06
1471,1.5,1.6,5.7072225e-07
1472,1.5,1.7,-3.2394382e-08
1473,1.5,1.8,-5.969849e-08
1474,1.5,1.9,-1.4474796e-07
1475,1.5,2.0,9.958475e-08
1476,1.6,-2.0,-9.047645e-08
1477,1.6,-1.9,1.4514382e-07
1478,1.6,-1.8,2.4787167e-07
1479,1.6,-1.7,3.392041e-07
1480,1.6,-1.6,6.5553564e-07
1481,1.6,-1.5,2.562619e-06
1482,1.6,-1.4,7.673574e-06
1483,1.6,-1.3,2.0532505e-05
1484,1.6,-1.2,5.2524727e-05
1485,1.6,-1.1,0.00012731401
1486,1.6,-1.0,0.00030145445
1487,1.6,-0.9,0.00069785124
1488,1.6,-0.79999995,0.0015926939
1489,1.6,-0.7,0.003597853
1490,1.6,-0.59999996,0.008068738
1491,1.6,-0.49999997,0.01797644
1492,1.6,-0.39999998,0.039715976
1493,1.6,-0.29999998,0.08650306
1494,1.6,-0.19999997,0.18339474
1495,1.6,-0.09999997,0.37000656
1496,1.6,-2.9802322e-08,0.0
1497,1.6,0.09999997,0.37000656
1498,1.6,0.19999997,0.18339474
1499,1.6,0.29999998,0.08650306
1500,1.6,0.39999998,0.039715976
1501,1.6,0.49999997,0.01797644
1502,1.6,0.59999996,0.008068738
1503,1.6,0.7,0.003597853
1504,1.6,0.79999995,0.0015926939
1505,1.6,0.9,0.00069785124
1506,1.6,1.0,0.00030145445
1507,1.6,1.1,0.00012731401
1508,1.6,1.2,5.2524727e-05
1509,1.6,1.3,2.0532501e-05
1510,1.6,1.4,7.673574e-06
1511,1.6,1.5,2.562619e-06
1512,1.6,1.6,6.5553564e-07
1513,1.6,1.7,3.392041e-07
1514,1.6,1.8,2.4787167e-07
1515,1.6,1.9,1.4514382e-07
1516,1.6,2.0,-9.047645e-08
1517,1.7,-2.0,2.6285517e-07
1518,1.7,-1.9,2.0813026e-07
1519,1.7,-1.8,3.9885063e-07
1520,1.7,-1.7,2.1742366e-07
1521,1.7,-1.6,1.104381e-06
1522,1.7,-1.5,3.3454248e-06
1523,1.7,-1.4,9.171853e-06
1524,1.7,-1.3,2.3644505e-05
1525,1.7,-1.2,5.7436126e-05
1526,1.7,-1.1,0.0001352694
1527,1.7,-1.0,0.00031363446
1528,1.7,-0.9,0.0007160691
1529,1.7,-0.79999995,0.0016181646
1530,1.7,-0.7,0.0036342936
1531,1.7,-0.59999996,0.008119218
1532,1.7,-0.49999997,0.01804603
1533,1.7,-0.39999998,0.03981255
1534,1.7,-0.29999998,0.08663996
1535,1.7,-0.19999997,0.18360586
1536,1.7,-0.09999997,0.37046784
1537,1.7,-2.9802322e-08,0.0
1538,1.7,0.09999997,0.37046784
1539,1.7,0.19999997,0.18360586
1540,1.7,0.29999998,0.08663996
1541,1.7,0.39999998,0.03981255
1542,1.7,0.49999997,0.018045973
1543,1.7,0.59999996,0.008119218
1544,1.7,0.7,0.0036342936
1545,1.7,0.79999995,0.0016181646
1546,1.7,0.9,0.0007160691
1547,1.7,1.0,0.00031363446
1548,1.7,1.1,0.0001352694
1549,1.7,1.2,5.7436126e-05
1550,1.7,1.3,2.3644505e-05
1551,1.7,1.4,9.171853e-06
1552,1.7,1.5,3.3454248e-06
1553,1.7,1.6,1.104381e-06
1554,1.7,1.7,2.1742366e-07
1555,1.7,1.8,3.9885063e-07
1556,1.7,1.9,2.0813026e-07
1557,1.7,2.0,2.6285517e-07
1558,1.8,-2.0,8.5206395e-08
1559,1.8,-1.9,2.2192623e-07
1560,1.8,-1.8,3.910115e-07
1561,1.8,-1.7,3.050601e-07
1562,1.8,-1.6,1.216466e-06
1563,1.8,-1.5,4.189428e-06
1564,1.8,-1.4,1.0572396e-05
1565,1.8,-1.3,2.5685475e-05
1566,1.8,-1.2,6.0776954e-05
1567,1.8,-1.1,0.00014045933
1568,1.8,-1.0,0.00032169104
1569,1.8,-0.9,0.000727582
1570,1.8,-0.79999995,0.0016344793
1571,1.8,-0.7,0.0036567878
1572,1.8,-0.59999996,0.0081499275
1573,1.8,-0.49999997,0.018088438
1574,1.8,-0.39999998,0.03987025
1575,1.8,-0.29999998,0.086721234
1576,1.8,-0.19999997,0.18372846
1577,1.8,-0.09999997,0.3707328
1578,1.8,-2.9802322e-08,-2.9802322e-08
1579,1.8,0.09999997,0.3707328
1580,1.8,0.19999997,0.18372846
1581,1.8,0.29999998,0.086721234
1582,1.8,0.39999998,0.03987025
1583,1.8,0.49999997,0.018088438
1584,1.8,0.59999996,0.0081499275
1585,1.8,0.7,0.0036567878
1586,1.8,0.79999995,0.0016344793
1587,1.8,0.9,0.000727582
1588,1.8,1.0,0.00032169104
1589,1.8,1.1,0.00014045933
1590,1.8,1.2,6.0776954e-05
1591,1.8,1.3,2.5685475e-05
1592,1.8,1.4,1.0572396e-05
1593,1.8,1.5,4.189428e-06
1594,1.8,1.6,1.216466e-06
1595,1.8,1.7,3.050601e-07
1596,1.8,1.8,3.9101127e-07
1597,1.8,1.9,2.2192623e-07
1598,1.8,2.0,8.5206395e-08
1599,1.9,-2.0,2.7003213e-07
1600,1.9,-1.9,2.449405e-07
1601,1.9,-1.8,2.780454e-07
1602,1.9,-1.7,7.6016477e-07
1603,1.9,-1.6,1.7799389e-06
1604,1.9,-1.5,4.671634e-06
1605,1.9,-1.4,1.1653974e-05
1606,1.9,-1.3,2.743513e-05
1607,1.9,-1.2,6.320074e-05
1608,1.9,-1.1,0.00014447237
1609,1.9,-1.0,0.00032717478
1610,1.9,-0.9,0.000734907
1611,1.9,-0.79999995,0.0016447883
1612,1.9,-0.7,0.0036704806
1613,1.9,-0.59999996,0.008168398
1614,1.9,-0.49999997,0.018113505
1615,1.9,-0.39999998,0.039904207
1616,1.9,-0.29999998,0.08676894
1617,1.9,-0.19999997,0.1838004
1618,1.9,-0.09999997,0.3708851
1619,1.9,-2.9802322e-08,0.0
1620,1.9,0.09999997,0.3708851
1621,1.9,0.19999997,0.1838004
1622,1.9,0.29999998,0.08676894
1623,1.9,0.39999998,0.039904207
1624,1.9,0.49999997,0.018113505
1625,1.9,0.59999996,0.008168398
1626,1.9,0.7,0.0036704806
1627,1.9,0.79999995,0.0016447883
1628,1.9,0.9,0.000734907
1629,1.9,1.0,0.00032717478
1630,1.9,1.1,0.00014447237
1631,1.9,1.2,6.320074e-05
1632,1.9,1.3,2.743513e-05
1633,1.9,1.4,1.1653974e-05
1634,1.9,1.5,4.671634e-06
1635,1.9,1.6,1.7799389e-06
1636,1.9,1.7,7.6016477e-07
1637,1.9,1.8,2.780454e-07
1638,1.9,1.9,2.449405e-07
1639,1.9,2.0,2.7003213e-07
1640,2.0,-2.0,1.6106796e-07
1641,2.0,-1.9,1.55203e-07
1642,2.0,-1.8,4.676965e-07
1643,2.0,-1.7,1.0252397e-06
1644,2.0,-1.6,2.169064e-06
1645,2.0,-1.5,5.070605e-06
1646,2.0,-1.4,1.2325687e-05
1647,2.0,-1.3,2.825032e-05
1648,2.0,-1.2,6.471876e-05
1649,2.0,-1.1,0.00014669992
1650,2.0,-1.0,0.00033005647
1651,2.0,-0.9,0.00073959597
1652,2.0,-0.79999995,0.0016507494
1653,2.0,-0.7,0.0036788965
1654,2.0,-0.59999996,0.008179842
1655,2.0,-0.49999997,0.018128503
1656,2.0,-0.39999998,0.03992476
1657,2.0,-0.29999998,0.08679697
1658,2.0,-0.19999997,0.18384193
1659,2.0,-0.09999997,0.37097353
1660,2.0,-2.9802322e-08,0.0
1661,2.0,0.09999997,0.37097353
1662,2.0,0.19999997,0.18384193
1663,2.0,0.29999998,0.08679697
1664,2.0,0.39999998,0.03992476
1665,2.0,0.49999997,0.018128503
1666,2.0,0.59999996,0.008179842
1667,2.0,0.7,0.0036788965
1668,2.0,0.79999995,0.0016507494
1669,2.0,0.9,0.00073959597
1670,2.0,1.0,0.00033005647
1671,2.0,1.1,0.00014669992
1672,2.0,1.2,6.471876e-05
1673,2.0,1.3,2.825032e-05
1674,2.0,1.4,1.2325687e-05
1675,2.0,1.5,5.070605e-06
1676,2.0,1.6,2.169064e-06
1677,2.0,1.7,1.0252397e-06
1678,2.0,1.8,4.676965e-07
1679,2.0,1.9,1.55203e-07
1680,2.0,2.0,1.6106796e-07


==> num_results/Ising/table_J_over_theta_trainedBethe_extrinsic.csv <==
,J,theta,KL
0,2.0,-2.0,7.13505e-08
1,2.0,-1.9,-1.07311e-08
2,2.0,-1.8,2.1012318e-07
3,2.0,-1.7,5.951307e-07
4,2.0,-1.6,1.8362207e-06
5,2.0,-1.5,4.738705e-06
6,2.0,-1.4,1.1649419e-05
7,2.0,-1.2999999999999998,2.7527083e-05
8,2.0,-1.2,6.375358e-05
9,2.0,-1.1,0.00014516062
10,2.0,-1.0,0.00032788917
11,2.0,-0.8999999999999999,0.0007363688
12,2.0,-0.7999999999999998,0.001643427
13,2.0,-0.7,0.0036581971
14,2.0,-0.5999999999999999,0.008134425
15,2.0,-0.5,0.018040603
16,2.0,-0.3999999999999999,0.03976908
17,2.0,-0.2999999999999998,0.08653771
18,2.0,-0.19999999999999996,0.18341617
19,2.0,-0.09999999999999987,0.36974657
20,2.0,0.0,0.1112901
21,2.0,0.10000000000000009,0.3693806
22,2.0,0.20000000000000018,0.18339637
23,2.0,0.30000000000000027,0.08656647
24,2.0,0.40000000000000036,0.039803527
25,2.0,0.5,0.01806652
26,2.0,0.6000000000000001,0.008142321
27,2.0,0.7000000000000002,0.0036545703
28,2.0,0.8000000000000003,0.0016355196
29,2.0,0.9000000000000004,0.0007298316
30,2.0,1.0,0.00032441612
31,2.0,1.1,0.00014344195
32,2.0,1.2000000000000002,6.311453e-05
33,2.0,1.3000000000000003,2.7435148e-05
34,2.0,1.4000000000000004,1.1861415e-05
35,2.0,1.5,5.000433e-06
36,2.0,1.6,2.0800494e-06
37,2.0,1.7000000000000002,7.9407835e-07
38,2.0,1.8000000000000003,3.606246e-07
39,2.0,1.9000000000000004,9.996934e-08
40,2.0,2.0,3.6361556e-08
41,1.9,-2.0,9.5146675e-08
42,1.9,-1.9,8.719496e-10
43,1.9,-1.8,6.263639e-08
44,1.9,-1.7,4.799085e-07
45,1.9,-1.6,1.4452901e-06
46,1.9,-1.5,4.0957148e-06
47,1.9,-1.4,1.0627016e-05
48,1.9,-1.2999999999999998,2.5838266e-05
49,1.9,-1.2,6.129782e-05
50,1.9,-1.1,0.00014165186
51,1.9,-1.0,0.0003229574
52,1.9,-0.8999999999999999,0.0007269586
53,1.9,-0.7999999999999998,0.0016218367
54,1.9,-0.7,0.0036186182
55,1.9,-0.5999999999999999,0.0080678
56,1.9,-0.5,0.017935244
57,1.9,-0.3999999999999999,0.03960925
58,1.9,-0.2999999999999998,0.0863
59,1.9,-0.19999999999999996,0.18305667
60,1.9,-0.09999999999999987,0.36869493
61,1.9,0.0,0.13883904
62,1.9,0.10000000000000009,0.3680562
63,1.9,0.20000000000000018,0.18299659
64,1.9,0.30000000000000027,0.086341396
65,1.9,0.40000000000000036,0.039672226
66,1.9,0.5,0.017989853
67,1.9,0.6000000000000001,0.008101251
68,1.9,0.7000000000000002,0.0036264511
69,1.9,0.8000000000000003,0.001616543
70,1.9,0.9000000000000004,0.00071701483
71,1.9,1.0,0.00031600776
72,1.9,1.1,0.0001378617
73,1.9,1.2000000000000002,5.9512273e-05
74,1.9,1.3000000000000003,2.5104186e-05
75,1.9,1.4000000000000004,1.0517917e-05
76,1.9,1.5,4.13174e-06
77,1.9,1.6,1.6207327e-06
78,1.9,1.7000000000000002,6.2189076e-07
79,1.9,1.8000000000000003,1.5879135e-07
80,1.9,1.9000000000000004,5.985302e-08
81,1.9,2.0,1.3278886e-07
82,1.8,-2.0,3.525122e-08
83,1.8,-1.9,6.300314e-08
84,1.8,-1.8,-2.2357483e-08
85,1.8,-1.7,3.015016e-07
86,1.8,-1.6,9.427158e-07
87,1.8,-1.5,3.2228422e-06
88,1.8,-1.4,9.037095e-06
89,1.8,-1.2999999999999998,2.334745e-05
90,1.8,-1.2,5.7269695e-05
91,1.8,-1.1,0.00013568712
92,1.8,-1.0,0.0003139843
93,1.8,-0.8999999999999999,0.00070301915
94,1.8,-0.7999999999999998,0.0015778954
95,1.8,-0.7,0.0035449408
96,1.8,-0.5999999999999999,0.007951048
97,1.8,-0.5,0.017757194
98,1.8,-0.3999999999999999,0.039343968
99,1.8,-0.2999999999999998,0.08590886
100,1.8,-0.19999999999999996,0.1824617
101,1.8,-0.09999999999999987,0.36666328
102,1.8,0.0,0.12939689
103,1.8,0.10000000000000009,0.36572915
104,1.8,0.20000000000000018,0.18229973
105,1.8,0.30000000000000027,0.08594692
106,1.8,0.40000000000000036,0.039440315
107,1.8,0.5,0.017853465
108,1.8,0.6000000000000001,0.00802669
109,1.8,0.7000000000000002,0.0035801157
110,1.8,0.8000000000000003,0.0015850731
111,1.8,0.9000000000000004,0.00069590297
112,1.8,1.0,0.00030211333
113,1.8,1.1,0.0001289174
114,1.8,1.2000000000000002,5.3747466e-05
115,1.8,1.3000000000000003,2.1659991e-05
116,1.8,1.4000000000000004,8.3641135e-06
117,1.8,1.5,3.0486813e-06
118,1.8,1.6,1.06317e-06
119,1.8,1.7000000000000002,2.7214173e-07
120,1.8,1.8000000000000003,1.6760225e-08
121,1.8,1.9000000000000004,6.292396e-08
122,1.8,2.0,1.6425759e-08
123,1.7,-2.0,5.5238388e-08
124,1.7,-1.9,9.704308e-10
125,1.7,-1.8,-7.063761e-08
126,1.7,-1.7,7.407937e-08
127,1.7,-1.6,4.9859705e-07
128,1.7,-1.5,2.0572006e-06
129,1.7,-1.4,6.875601e-06
130,1.7,-1.2999999999999998,1.9651327e-05
131,1.7,-1.2,5.1088202e-05
132,1.7,-1.1,0.00012633116
133,1.7,-1.0,0.0002892706
134,1.7,-0.8999999999999999,0.0006573674
135,1.7,-0.7999999999999998,0.0015007114
136,1.7,-0.7,0.0034212314
137,1.7,-0.5999999999999999,0.0077599715
138,1.7,-0.5,0.017469041
139,1.7,-0.3999999999999999,0.038916055
140,1.7,-0.2999999999999998,0.08527579
141,1.7,-0.19999999999999996,0.1814744
142,1.7,-0.09999999999999987,0.36251682
143,1.7,0.0,0.07276264
144,1.7,0.10000000000000009,0.36116314
145,1.7,0.20000000000000018,0.18110842
146,1.7,0.30000000000000027,0.0852648
147,1.7,0.40000000000000036,0.03903763
148,1.7,0.5,0.017615836
149,1.7,0.6000000000000001,0.007887151
150,1.7,0.7000000000000002,0.003505437
151,1.7,0.8000000000000003,0.0015349532
152,1.7,0.9000000000000004,0.00066261727
153,1.7,1.0,0.00028042053
154,1.7,1.1,0.000115370174
155,1.7,1.2000000000000002,4.5434143e-05
156,1.7,1.3000000000000003,1.685866e-05
157,1.7,1.4000000000000004,5.735679e-06
158,1.7,1.5,1.729557e-06
159,1.7,1.6,4.4828357e-07
160,1.7,1.7000000000000002,6.829771e-08
161,1.7,1.8000000000000003,-4.7206868e-08
162,1.7,1.9000000000000004,-3.9837573e-08
163,1.7,2.0,-1.6493118e-08
164,1.6,-2.0,1.945125e-08
165,1.6,-1.9,7.5162006e-08
166,1.6,-1.8,-5.7011675e-09
167,1.6,-1.7,7.3606316e-08
168,1.6,-1.6,1.3644421e-07
169,1.6,-1.5,9.590199e-07
170,1.6,-1.4,4.291004e-06
171,1.6,-1.2999999999999998,1.4537482e-05
172,1.6,-1.2,4.2432857e-05
173,1.6,-1.1,0.000105784544
174,1.6,-1.0,0.00024641084
175,1.6,-0.8999999999999999,0.00058304385
176,1.6,-0.7999999999999998,0.001378603
177,1.6,-0.7,0.0032278853
178,1.6,-0.5999999999999999,0.007461564
179,1.6,-0.5,0.017017223
180,1.6,-0.3999999999999999,0.0382396
181,1.6,-0.2999999999999998,0.084261835
182,1.6,-0.19999999999999996,0.17977753
183,1.6,-0.09999999999999987,0.35441822
184,1.6,0.0,0.03308949
185,1.6,0.10000000000000009,0.3533817
186,1.6,0.20000000000000018,0.17905393
187,1.6,0.30000000000000027,0.08409805
188,1.6,0.40000000000000036,0.03835097
189,1.6,0.5,0.017211275
190,1.6,0.6000000000000001,0.0076502953
191,1.6,0.7000000000000002,0.0033776755
192,1.6,0.8000000000000003,0.0014571531
193,1.6,0.9000000000000004,0.0006122242
194,1.6,1.0,0.00024859386
195,1.6,1.1,9.598433e-05
196,1.6,1.2000000000000002,3.437636e-05
197,1.6,1.3000000000000003,1.094166e-05
198,1.6,1.4000000000000004,2.8383165e-06
199,1.6,1.5,4.544845e-07
200,1.6,1.6,9.360156e-08
201,1.6,1.7000000000000002,3.47718e-08
202,1.6,1.8000000000000003,-1.2966211e-08
203,1.6,1.9000000000000004,4.825415e-08
204,1.6,2.0,-8.130098e-08
205,1.5,-2.0,1.5112278e-07
206,1.5,-1.9,2.2600034e-07
207,1.5,-1.8,2.1029064e-07
208,1.5,-1.7,1.15445346e-07
209,1.5,-1.6,1.0608073e-07
210,1.5,-1.5,7.678409e-08
211,1.5,-1.4,1.6764607e-06
212,1.5,-1.2999999999999998,8.605979e-06
213,1.5,-1.2,2.9554729e-05
214,1.5,-1.1,7.157505e-05
215,1.5,-1.0,0.00018433764
216,1.5,-0.8999999999999999,0.00047567493
217,1.5,-0.7999999999999998,0.0012001046
218,1.5,-0.7,0.002940605
219,1.5,-0.5999999999999999,0.0070115235
220,1.5,-0.5,0.016325243
221,1.5,-0.3999999999999999,0.0371878
222,1.5,-0.2999999999999998,0.08265453
223,1.5,-0.19999999999999996,0.17653662
224,1.5,-0.09999999999999987,0.33897063
225,1.5,0.0,0.008776255
226,1.5,0.10000000000000009,0.3397179
227,1.5,0.20000000000000018,0.17562005
228,1.5,0.30000000000000027,0.08213855
229,1.5,0.40000000000000036,0.037201285
230,1.5,0.5,0.016538661
231,1.5,0.6000000000000001,0.0072591677
232,1.5,0.7000000000000002,0.0031533607
233,1.5,0.8000000000000003,0.0013410082
234,1.5,0.9000000000000004,0.0005391595
235,1.5,1.0,0.0002043604
236,1.5,1.1,7.054811e-05
237,1.5,1.2000000000000002,2.0993735e-05
238,1.5,1.3000000000000003,4.663154e-06
239,1.5,1.4000000000000004,4.7320282e-07
240,1.5,1.5,-1.1468728e-09
241,1.5,1.6,2.3054781e-07
242,1.5,1.7000000000000002,3.4585582e-07
243,1.5,1.8000000000000003,3.4083132e-07
244,1.5,1.9000000000000004,1.8176524e-07
245,1.5,2.0,1.8125502e-07
246,1.4,-2.0,5.420775e-07
247,1.4,-1.9,8.000875e-07
248,1.4,-1.8,8.5275724e-07
249,1.4,-1.7,9.260466e-07
250,1.4,-1.6,7.1222803e-07
251,1.4,-1.5,2.655106e-07
252,1.4,-1.4,1.0272197e-07
253,1.4,-1.2999999999999998,3.130066e-06
254,1.4,-1.2,9.93775e-06
255,1.4,-1.1,3.243181e-05
256,1.4,-1.0,0.00010845506
257,1.4,-0.8999999999999999,0.00033643516
258,1.4,-0.7999999999999998,0.00095700496
259,1.4,-0.7,0.002534261
260,1.4,-0.5999999999999999,0.006355145
261,1.4,-0.5,0.015290672
262,1.4,-0.3999999999999999,0.035579182
263,1.4,-0.2999999999999998,0.08012315
264,1.4,-0.19999999999999996,0.17030188
265,1.4,-0.09999999999999987,0.3115452
266,1.4,0.0,0.004849896
267,1.4,0.10000000000000009,0.3177387
268,1.4,0.20000000000000018,0.16996968
269,1.4,0.30000000000000027,0.078925595
270,1.4,0.40000000000000036,0.035324685
271,1.4,0.5,0.015451316
272,1.4,0.6000000000000001,0.0066357544
273,1.4,0.7000000000000002,0.0028017433
274,1.4,0.8000000000000003,0.0011625171
275,1.4,0.9000000000000004,0.00043876364
276,1.4,1.0,0.00014752557
277,1.4,1.1,4.1195097e-05
278,1.4,1.2000000000000002,7.820887e-06
279,1.4,1.3000000000000003,4.3833643e-07
280,1.4,1.4000000000000004,3.1895615e-07
281,1.4,1.5,1.1552311e-06
282,1.4,1.6,1.5613323e-06
283,1.4,1.7000000000000002,1.3853169e-06
284,1.4,1.8000000000000003,1.1058951e-06
285,1.4,1.9000000000000004,8.3948817e-07
286,1.4,2.0,4.9901155e-07
287,1.2999999999999998,-2.0,1.1937764e-06
288,1.2999999999999998,-1.9,1.6671365e-06
289,1.2999999999999998,-1.8,2.1813612e-06
290,1.2999999999999998,-1.7,2.6119305e-06
291,1.2999999999999998,-1.6,2.7044298e-06
292,1.2999999999999998,-1.5,2.245064e-06
293,1.2999999999999998,-1.4,9.1562106e-07
294,1.2999999999999998,-1.2999999999999998,1.2098462e-07
295,1.2999999999999998,-1.2,-1.2645614e-08
296,1.2999999999999998,-1.1,3.4431723e-06
297,1.2999999999999998,-1.0,3.583233e-05
298,1.2999999999999998,-0.8999999999999999,0.00017959528
299,1.2999999999999998,-0.7999999999999998,0.0006537271
300,1.2999999999999998,-0.7,0.00199225
301,1.2999999999999998,-0.5999999999999999,0.0054365634
302,1.2999999999999998,-0.5,0.013789527
303,1.2999999999999998,-0.3999999999999999,0.033172734
304,1.2999999999999998,-0.2999999999999998,0.07609248
305,1.2999999999999998,-0.19999999999999996,0.15912342
306,1.2999999999999998,-0.09999999999999987,0.26979223
307,1.2999999999999998,0.0,0.032001704
308,1.2999999999999998,0.10000000000000009,0.27989873
309,1.2999999999999998,0.20000000000000018,0.16088326
310,1.2999999999999998,0.30000000000000027,0.07380083
311,1.2999999999999998,0.40000000000000036,0.03236742
312,1.2999999999999998,0.5,0.013762178
313,1.2999999999999998,0.6000000000000001,0.0056873867
314,1.2999999999999998,0.7000000000000002,0.0022815366
315,1.2999999999999998,0.8000000000000003,0.000884849
316,1.2999999999999998,0.9000000000000004,0.00031181378
317,1.2999999999999998,1.0,8.313006e-05
318,1.2999999999999998,1.1,1.3793833e-05
319,1.2999999999999998,1.2000000000000002,2.6659836e-07
320,1.2999999999999998,1.3000000000000003,1.5255791e-06
321,1.2999999999999998,1.4000000000000004,4.253263e-06
322,1.2999999999999998,1.5,5.1852876e-06
323,1.2999999999999998,1.6,4.716425e-06
324,1.2999999999999998,1.7000000000000002,3.7216214e-06
325,1.2999999999999998,1.8000000000000003,2.7355845e-06
326,1.2999999999999998,1.9000000000000004,1.7649472e-06
327,1.2999999999999998,2.0,1.1854586e-06
328,1.2,-2.0,2.7121023e-06
329,1.2,-1.9,3.7832633e-06
330,1.2,-1.8,4.8484944e-06
331,1.2,-1.7,6.0644197e-06
332,1.2,-1.6,7.0508504e-06
333,1.2,-1.5,7.070448e-06
334,1.2,-1.4,5.448823e-06
335,1.2,-1.2999999999999998,1.2663673e-05
336,1.2,-1.2,1.6407183e-05
337,1.2,-1.1,9.777941e-06
338,1.2,-1.0,2.3341272e-08
339,1.2,-0.8999999999999999,4.3770415e-05
340,1.2,-0.7999999999999998,0.00032495428
341,1.2,-0.7,0.0013279394
342,1.2,-0.5999999999999999,0.0042228205
343,1.2,-0.5,0.011699411
344,1.2,-0.3999999999999999,0.029683243
345,1.2,-0.2999999999999998,0.06864714
346,1.2,-0.19999999999999996,0.14025655
347,1.2,-0.09999999999999987,0.21240199
348,1.2,0.0,0.052999288
349,1.2,0.10000000000000009,0.21569255
350,1.2,0.20000000000000018,0.14666432
351,1.2,0.30000000000000027,0.06599845
352,1.2,0.40000000000000036,0.027930923
353,1.2,0.5,0.01128619
354,1.2,0.6000000000000001,0.004343461
355,1.2,0.7000000000000002,0.001577487
356,1.2,0.8000000000000003,0.0005324029
357,1.2,0.9000000000000004,0.00016477905
358,1.2,1.0,2.5379908e-05
359,1.2,1.1,-1.1787051e-09
360,1.2,1.2000000000000002,5.6140416e-06
361,1.2,1.3000000000000003,1.262482e-05
362,1.2,1.4000000000000004,1.499047e-05
363,1.2,1.5,1.3787674e-05
364,1.2,1.6,1.12363705e-05
365,1.2,1.7000000000000002,8.310961e-06
366,1.2,1.8000000000000003,5.8682435e-06
367,1.2,1.9000000000000004,4.0709674e-06
368,1.2,2.0,2.6643402e-06
369,1.1,-2.0,5.625896e-06
370,1.1,-1.9,7.5933785e-06
371,1.1,-1.8,9.653864e-06
372,1.1,-1.7,1.2164488e-05
373,1.1,-1.6,1.4435649e-05
374,1.1,-1.5,1.5909041e-05
375,1.1,-1.4,2.7011978e-05
376,1.1,-1.2999999999999998,5.4018266e-05
377,1.1,-1.2,7.986899e-05
378,1.1,-1.1,8.647659e-05
379,1.1,-1.0,5.6307996e-05
380,1.1,-0.8999999999999999,5.568727e-06
381,1.1,-0.7999999999999998,6.024004e-05
382,1.1,-0.7,0.00062569464
383,1.1,-0.5999999999999999,0.0027568727
384,1.1,-0.5,0.008965087
385,1.1,-0.3999999999999999,0.024833493
386,1.1,-0.2999999999999998,0.056481898
387,1.1,-0.19999999999999996,0.11128086
388,1.1,-0.09999999999999987,0.14181373
389,1.1,0.0,0.06387147
390,1.1,0.10000000000000009,0.13158566
391,1.1,0.20000000000000018,0.12460877
392,1.1,0.30000000000000027,0.054821327
393,1.1,0.40000000000000036,0.02174133
394,1.1,0.5,0.007968522
395,1.1,0.6000000000000001,0.0026463512
396,1.1,0.7000000000000002,0.0007626063
397,1.1,0.8000000000000003,0.00017446256
398,1.1,0.9000000000000004,2.5934482e-05
399,1.1,1.0,2.6251655e-08
400,1.1,1.1,1.6767532e-05
401,1.1,1.2000000000000002,3.4106706e-05
402,1.1,1.3000000000000003,3.955976e-05
403,1.1,1.4000000000000004,3.6348385e-05
404,1.1,1.5,2.959837e-05
405,1.1,1.6,2.2613618e-05
406,1.1,1.7000000000000002,1.6551836e-05
407,1.1,1.8000000000000003,1.16417505e-05
408,1.1,1.9000000000000004,8.127761e-06
409,1.1,2.0,5.501848e-06
410,1.0,-2.0,1.0577831e-05
411,1.0,-1.9,1.3736728e-05
412,1.0,-1.8,1.757231e-05
413,1.0,-1.7,2.1845968e-05
414,1.0,-1.6,2.6312642e-05
415,1.0,-1.5,3.1289877e-05
416,1.0,-1.4,7.4896176e-05
417,1.0,-1.2999999999999998,0.00013873921
418,1.0,-1.2,0.00021406476
419,1.0,-1.1,0.00027517258
420,1.0,-1.0,0.00027886033
421,1.0,-0.8999999999999999,0.00018562691
422,1.0,-0.7999999999999998,3.1485455e-05
423,1.0,-0.7,9.3289185e-05
424,1.0,-0.5999999999999999,0.0012460188
425,1.0,-0.5,0.005723944
426,1.0,-0.3999999999999999,0.017959915
427,1.0,-0.2999999999999998,0.03930896
428,1.0,-0.19999999999999996,0.07284023
429,1.0,-0.09999999999999987,0.06964375
430,1.0,0.0,0.031928025
431,1.0,0.10000000000000009,0.07588187
432,1.0,0.20000000000000018,0.08437613
433,1.0,0.30000000000000027,0.040215287
434,1.0,0.40000000000000036,0.014014114
435,1.0,0.5,0.0041348357
436,1.0,0.6000000000000001,0.0009216536
437,1.0,0.7000000000000002,0.00010443479
438,1.0,0.8000000000000003,4.7683716e-07
439,1.0,0.9000000000000004,3.0552736e-05
440,1.0,1.0,4.4229557e-05
441,1.0,1.1,8.4420055e-05
442,1.0,1.2000000000000002,9.731937e-05
443,1.0,1.3000000000000003,8.983728e-05
444,1.0,1.4000000000000004,7.39251e-05
445,1.0,1.5,5.692868e-05
446,1.0,1.6,4.22586e-05
447,1.0,1.7000000000000002,3.05359e-05
448,1.0,1.8000000000000003,2.163776e-05
449,1.0,1.9000000000000004,1.5298447e-05
450,1.0,2.0,1.0649164e-05
451,0.8999999999999999,-2.0,1.8506355e-05
452,0.8999999999999999,-1.9,2.3602268e-05
453,0.8999999999999999,-1.8,2.9722185e-05
454,0.8999999999999999,-1.7,3.6406098e-05
455,0.8999999999999999,-1.6,4.3865075e-05
456,0.8999999999999999,-1.5,7.665875e-05
457,0.8999999999999999,-1.4,0.00016056187
458,0.8999999999999999,-1.2999999999999998,0.000284951
459,0.8999999999999999,-1.2,0.00044679944
460,0.8999999999999999,-1.1,0.0006218172
461,0.8999999999999999,-1.0,0.00074934657
462,0.8999999999999999,-0.8999999999999999,0.0007329432
463,0.8999999999999999,-0.7999999999999998,0.00048852176
464,0.8999999999999999,-0.7,9.894138e-05
465,0.8999999999999999,-0.5999999999999999,0.00015980843
466,0.8999999999999999,-0.5,0.0024893023
467,0.8999999999999999,-0.3999999999999999,0.008827293
468,0.8999999999999999,-0.2999999999999998,0.01943272
469,0.8999999999999999,-0.19999999999999996,0.032545757
470,0.8999999999999999,-0.09999999999999987,0.017362796
471,0.8999999999999999,0.0,0.0045727193
472,0.8999999999999999,0.10000000000000009,0.028200679
473,0.8999999999999999,0.20000000000000018,0.03741528
474,0.8999999999999999,0.30000000000000027,0.023459822
475,0.8999999999999999,0.40000000000000036,0.0060098376
476,0.8999999999999999,0.5,0.00086433813
477,0.8999999999999999,0.6000000000000001,1.5096739e-06
478,0.8999999999999999,0.7000000000000002,0.00018023793
479,0.8999999999999999,0.8000000000000003,0.0003656135
480,0.8999999999999999,0.9000000000000004,0.00037265057
481,0.8999999999999999,1.0,0.00027100823
482,0.8999999999999999,1.1,0.00022398052
483,0.8999999999999999,1.2000000000000002,0.00020899065
484,0.8999999999999999,1.3000000000000003,0.0001737418
485,0.8999999999999999,1.4000000000000004,0.00013558762
486,0.8999999999999999,1.5,0.000101659476
487,0.8999999999999999,1.6,7.454735e-05
488,0.8999999999999999,1.7000000000000002,5.3752956e-05
489,0.8999999999999999,1.8000000000000003,3.844085e-05
490,0.8999999999999999,1.9000000000000004,2.7239934e-05
491,0.8999999999999999,2.0,1.9221043e-05
492,0.7999999999999998,-2.0,2.9942836e-05
493,0.7999999999999998,-1.9,3.773354e-05
494,0.7999999999999998,-1.8,4.673314e-05
495,0.7999999999999998,-1.7,5.6718593e-05
496,0.7999999999999998,-1.6,6.749996e-05
497,0.7999999999999998,-1.5,0.00015364008
498,0.7999999999999998,-1.4,0.00029854802
499,0.7999999999999998,-1.2999999999999998,0.0005153201
500,0.7999999999999998,-1.2,0.000811631
501,0.7999999999999998,-1.1,0.0011741719
502,0.7999999999999998,-1.0,0.0015428583
503,0.7999999999999998,-0.8999999999999999,0.0017841037
504,0.7999999999999998,-0.7999999999999998,0.0016948786
505,0.7999999999999998,-0.7,0.0011130003
506,0.7999999999999998,-0.5999999999999999,0.00023606885
507,0.7999999999999998,-0.5,0.00028658193
508,0.7999999999999998,-0.3999999999999999,0.0014162362
509,0.7999999999999998,-0.2999999999999998,0.003489025
510,0.7999999999999998,-0.19999999999999996,0.0044884793
511,0.7999999999999998,-0.09999999999999987,4.5970082e-06
512,0.7999999999999998,0.0,3.7550926e-06
513,0.7999999999999998,0.10000000000000009,0.0022577941
514,0.7999999999999998,0.20000000000000018,0.014215156
515,0.7999999999999998,0.30000000000000027,0.008204464
516,0.7999999999999998,0.40000000000000036,0.00055229664
517,0.7999999999999998,0.5,0.00026806258
518,0.7999999999999998,0.6000000000000001,0.001333992
519,0.7999999999999998,0.7000000000000002,0.001885776
520,0.7999999999999998,0.8000000000000003,0.0017694263
521,0.7999999999999998,0.9000000000000004,0.0013088891
522,0.7999999999999998,1.0,0.00080881896
523,0.7999999999999998,1.1,0.00045451382
524,0.7999999999999998,1.2000000000000002,0.00038437342
525,0.7999999999999998,1.3000000000000003,0.0003039218
526,0.7999999999999998,1.4000000000000004,0.00023089844
527,0.7999999999999998,1.5,0.00017122371
528,0.7999999999999998,1.6,0.00012520255
529,0.7999999999999998,1.7000000000000002,9.0610265e-05
530,0.7999999999999998,1.8000000000000003,6.516739e-05
531,0.7999999999999998,1.9000000000000004,4.6569432e-05
532,0.7999999999999998,2.0,3.3150092e-05
533,0.7,-2.0,4.539636e-05
534,0.7,-1.9,5.606396e-05
535,0.7,-1.8,6.837226e-05
536,0.7,-1.7,8.1714825e-05
537,0.7,-1.6,0.00012750732
538,0.7,-1.5,0.00027193082
539,0.7,-1.4,0.00050422293
540,0.7,-1.2999999999999998,0.00085180684
541,0.7,-1.2,0.0013391543
542,0.7,-1.1,0.001971819
543,0.7,-1.0,0.0027075931
544,0.7,-0.8999999999999999,0.0034087803
545,0.7,-0.7999999999999998,0.0037988755
546,0.7,-0.7,0.0034909882
547,0.7,-0.5999999999999999,0.0022242134
548,0.7,-0.5,0.0008828584
549,0.7,-0.3999999999999999,0.0011641178
550,0.7,-0.2999999999999998,0.0015649423
551,0.7,-0.19999999999999996,0.0036588758
552,0.7,-0.09999999999999987,0.001543887
553,0.7,0.0,0.00081282854
554,0.7,0.10000000000000009,0.0015561059
555,0.7,0.20000000000000018,0.00061145425
556,0.7,0.30000000000000027,0.0008478686
557,0.7,0.40000000000000036,0.0018198863
558,0.7,0.5,0.00514454
559,0.7,0.6000000000000001,0.0066312
560,0.7,0.7000000000000002,0.0061743334
561,0.7,0.8000000000000003,0.0047147376
562,0.7,0.9000000000000004,0.0031069485
563,0.7,1.0,0.0018040419
564,0.7,1.1,0.00092200027
565,0.7,1.2000000000000002,0.0006341282
566,0.7,1.3000000000000003,0.00049003225
567,0.7,1.4000000000000004,0.00036869856
568,0.7,1.5,0.00027294375
569,0.7,1.6,0.00019984791
570,0.7,1.7000000000000002,0.00014537509
571,0.7,1.8000000000000003,0.000105153274
572,0.7,1.9000000000000004,7.5781194e-05
573,0.7,2.0,5.4624543e-05
574,0.5999999999999999,-2.0,6.348832e-05
575,0.5999999999999999,-1.9,7.695735e-05
576,0.5999999999999999,-1.8,9.1882364e-05
577,0.5999999999999999,-1.7,0.0001076436
578,0.5999999999999999,-1.6,0.00021605892
579,0.5999999999999999,-1.5,0.00043618307
580,0.5999999999999999,-1.4,0.000784536
581,0.5999999999999999,-1.2999999999999998,0.0013041566
582,0.5999999999999999,-1.2,0.0020382185
583,0.5999999999999999,-1.1,0.003016606
584,0.5999999999999999,-1.0,0.0042240596
585,0.5999999999999999,-0.8999999999999999,0.005546198
586,0.5999999999999999,-0.7999999999999998,0.0066950256
587,0.5999999999999999,-0.7,0.007161933
588,0.5999999999999999,-0.5999999999999999,0.006323805
589,0.5999999999999999,-0.5,0.0075254925
590,0.5999999999999999,-0.3999999999999999,0.013163403
591,0.5999999999999999,-0.2999999999999998,0.021304302
592,0.5999999999999999,-0.19999999999999996,0.016329877
593,0.5999999999999999,-0.09999999999999987,0.0020477548
594,0.5999999999999999,0.0,0.0014233887
595,0.5999999999999999,0.10000000000000009,0.006981656
596,0.5999999999999999,0.20000000000000018,0.0032507628
597,0.5999999999999999,0.30000000000000027,0.00077893585
598,0.5999999999999999,0.40000000000000036,0.00797914
599,0.5999999999999999,0.5,0.0154041685
600,0.5999999999999999,0.6000000000000001,0.016813695
601,0.5999999999999999,0.7000000000000002,0.013521181
602,0.5999999999999999,0.8000000000000003,0.009471594
603,0.5999999999999999,0.9000000000000004,0.0059458204
604,0.5999999999999999,1.0,0.0033749882
605,0.5999999999999999,1.1,0.0017208089
606,0.5999999999999999,1.2000000000000002,0.0009509735
607,0.5999999999999999,1.3000000000000003,0.00073032966
608,0.5999999999999999,1.4000000000000004,0.0005496212
609,0.5999999999999999,1.5,0.00040832977
610,0.5999999999999999,1.6,0.0003005562
611,0.5999999999999999,1.7000000000000002,0.00022002275
612,0.5999999999999999,1.8000000000000003,0.00016047759
613,0.5999999999999999,1.9000000000000004,0.000116581214
614,0.5999999999999999,2.0,8.46496e-05
615,0.5,-2.0,8.039258e-05
616,0.5,-1.9,9.5385825e-05
617,0.5,-1.8,0.00011092331
618,0.5,-1.7,0.00014076347
619,0.5,-1.6,0.00032521738
620,0.5,-1.5,0.0006362607
621,0.5,-1.4,0.0011230009
622,0.5,-1.2999999999999998,0.0018434641
623,0.5,-1.2,0.0028590676
624,0.5,-1.1,0.004220322
625,0.5,-1.0,0.005936919
626,0.5,-0.8999999999999999,0.007924694
627,0.5,-0.7999999999999998,0.009926438
628,0.5,-0.7,0.011429995
629,0.5,-0.5999999999999999,0.011679569
630,0.5,-0.5,0.02038487
631,0.5,-0.3999999999999999,0.0370674
632,0.5,-0.2999999999999998,0.033659704
633,0.5,-0.19999999999999996,0.016166158
634,0.5,-0.09999999999999987,0.0024097413
635,0.5,0.0,0.0011514276
636,0.5,0.10000000000000009,0.008571595
637,0.5,0.20000000000000018,0.009139635
638,0.5,0.30000000000000027,0.0063997433
639,0.5,0.40000000000000036,0.017348826
640,0.5,0.5,0.023775604
641,0.5,0.6000000000000001,0.024880916
642,0.5,0.7000000000000002,0.022916563
643,0.5,0.8000000000000003,0.015743347
644,0.5,0.9000000000000004,0.00975287
645,0.5,1.0,0.0055139866
646,0.5,1.1,0.0028257924
647,0.5,1.2000000000000002,0.0012874673
648,0.5,1.3000000000000003,0.0009930418
649,0.5,1.4000000000000004,0.00075255777
650,0.5,1.5,0.00056336005
651,0.5,1.6,0.00041841087
652,0.5,1.7000000000000002,0.00030895963
653,0.5,1.8000000000000003,0.00022726285
654,0.5,1.9000000000000004,0.0001666533
655,0.5,2.0,0.00012195925
656,0.3999999999999999,-2.0,8.876773e-05
657,0.3999999999999999,-1.9,0.000101735815
658,0.3999999999999999,-1.8,0.00011389493
659,0.3999999999999999,-1.7,0.00018914929
660,0.3999999999999999,-1.6,0.00043024682
661,0.3999999999999999,-1.5,0.0008325884
662,0.3999999999999999,-1.4,0.001456345
663,0.3999999999999999,-1.2999999999999998,0.002370893
664,0.3999999999999999,-1.2,0.003648364
665,0.3999999999999999,-1.1,0.005348644
666,0.3999999999999999,-1.0,0.007491626
667,0.3999999999999999,-0.8999999999999999,0.010011733
668,0.3999999999999999,-0.7999999999999998,0.012690801
669,0.3999999999999999,-0.7,0.015089352
670,0.3999999999999999,-0.5999999999999999,0.016568642
671,0.3999999999999999,-0.5,0.03492167
672,0.3999999999999999,-0.3999999999999999,0.032951415
673,0.3999999999999999,-0.2999999999999998,0.024720952
674,0.3999999999999999,-0.19999999999999996,0.012390986
675,0.3999999999999999,-0.09999999999999987,0.0022411197
676,0.3999999999999999,0.0,0.00047174096
677,0.3999999999999999,0.10000000000000009,0.0055392236
678,0.3999999999999999,0.20000000000000018,0.0077325255
679,0.3999999999999999,0.30000000000000027,0.011145771
680,0.3999999999999999,0.40000000000000036,0.02355652
681,0.3999999999999999,0.5,0.029793188
682,0.3999999999999999,0.6000000000000001,0.029216114
683,0.3999999999999999,0.7000000000000002,0.024740715
684,0.3999999999999999,0.8000000000000003,0.019393072
685,0.3999999999999999,0.9000000000000004,0.013665536
686,0.3999999999999999,1.0,0.007932821
687,0.3999999999999999,1.1,0.004092794
688,0.3999999999999999,1.2000000000000002,0.0018458031
689,0.3999999999999999,1.3000000000000003,0.0011995807
690,0.3999999999999999,1.4000000000000004,0.00092025846
691,0.3999999999999999,1.5,0.0006972174
692,0.3999999999999999,1.6,0.0005233709
693,0.3999999999999999,1.7000000000000002,0.00039043278
694,0.3999999999999999,1.8000000000000003,0.00029006228
695,0.3999999999999999,1.9000000000000004,0.00021473388
696,0.3999999999999999,2.0,0.00015873322
697,0.2999999999999998,-2.0,7.76425e-05
698,0.2999999999999998,-1.9,8.377689e-05
699,0.2999999999999998,-1.8,8.710567e-05
700,0.2999999999999998,-1.7,0.00020519178
701,0.2999999999999998,-1.6,0.00048155896
702,0.2999999999999998,-1.5,0.00094487425
703,0.2999999999999998,-1.4,0.001660645
704,0.2999999999999998,-1.2999999999999998,0.002701163
705,0.2999999999999998,-1.2,0.004137799
706,0.2999999999999998,-1.1,0.006024873
707,0.2999999999999998,-1.0,0.008376064
708,0.2999999999999998,-0.8999999999999999,0.011129249
709,0.2999999999999998,-0.7999999999999998,0.014105439
710,0.2999999999999998,-0.7,0.016980596
711,0.2999999999999998,-0.5999999999999999,0.01567202
712,0.2999999999999998,-0.5,0.017366713
713,0.2999999999999998,-0.3999999999999999,0.016527295
714,0.2999999999999998,-0.2999999999999998,0.012608223
715,0.2999999999999998,-0.19999999999999996,0.0066892654
716,0.2999999999999998,-0.09999999999999987,0.0016122833
717,0.2999999999999998,0.0,1.4543533e-05
718,0.2999999999999998,0.10000000000000009,0.0013462827
719,0.2999999999999998,0.20000000000000018,0.0019817017
720,0.2999999999999998,0.30000000000000027,0.009515017
721,0.2999999999999998,0.40000000000000036,0.020199351
722,0.2999999999999998,0.5,0.026763339
723,0.2999999999999998,0.6000000000000001,0.027569339
724,0.2999999999999998,0.7000000000000002,0.023970377
725,0.2999999999999998,0.8000000000000003,0.018429931
726,0.2999999999999998,0.9000000000000004,0.013055319
727,0.2999999999999998,1.0,0.008906288
728,0.2999999999999998,1.1,0.0047801007
729,0.2999999999999998,1.2000000000000002,0.0022860914
730,0.2999999999999998,1.3000000000000003,0.0012260638
731,0.2999999999999998,1.4000000000000004,0.0009563146
732,0.2999999999999998,1.5,0.00073523633
733,0.2999999999999998,1.6,0.0005592392
734,0.2999999999999998,1.7000000000000002,0.0004221811
735,0.2999999999999998,1.8000000000000003,0.00031699985
736,0.2999999999999998,1.9000000000000004,0.00023714243
737,0.2999999999999998,2.0,0.00017710566
738,0.19999999999999996,-2.0,4.0551182e-05
739,0.19999999999999996,-1.9,3.7414487e-05
740,0.19999999999999996,-1.8,3.1851232e-05
741,0.19999999999999996,-1.7,0.00015542842
742,0.19999999999999996,-1.6,0.00041622575
743,0.19999999999999996,-1.5,0.00086977985
744,0.19999999999999996,-1.4,0.0015804395
745,0.19999999999999996,-1.2999999999999998,0.002615692
746,0.19999999999999996,-1.2,0.004038224
747,0.19999999999999996,-1.1,0.005891923
748,0.19999999999999996,-1.0,0.008184785
749,0.19999999999999996,-0.8999999999999999,0.010870203
750,0.19999999999999996,-0.7999999999999998,0.009813029
751,0.19999999999999996,-0.7,0.0077647567
752,0.19999999999999996,-0.5999999999999999,0.0051253065
753,0.19999999999999996,-0.5,0.0040577203
754,0.19999999999999996,-0.3999999999999999,0.0041546077
755,0.19999999999999996,-0.2999999999999998,0.0034828968
756,0.19999999999999996,-0.19999999999999996,0.0022607818
757,0.19999999999999996,-0.09999999999999987,0.0010448098
758,0.19999999999999996,0.0,0.0003252402
759,0.19999999999999996,0.10000000000000009,0.0001232773
760,0.19999999999999996,0.20000000000000018,0.00018894672
761,0.19999999999999996,0.30000000000000027,0.0043861344
762,0.19999999999999996,0.40000000000000036,0.010792971
763,0.19999999999999996,0.5,0.015989475
764,0.19999999999999996,0.6000000000000001,0.018244423
765,0.19999999999999996,0.7000000000000002,0.017386049
766,0.19999999999999996,0.8000000000000003,0.014291428
767,0.19999999999999996,0.9000000000000004,0.010283916
768,0.19999999999999996,1.0,0.006564282
769,0.19999999999999996,1.1,0.0038064085
770,0.19999999999999996,1.2000000000000002,0.0020893645
771,0.19999999999999996,1.3000000000000003,0.0008121673
772,0.19999999999999996,1.4000000000000004,0.00069813244
773,0.19999999999999996,1.5,0.0005980823
774,0.19999999999999996,1.6,0.00046056136
775,0.19999999999999996,1.7000000000000002,0.00035140105
776,0.19999999999999996,1.8000000000000003,0.00026640669
777,0.19999999999999996,1.9000000000000004,0.00020115217
778,0.19999999999999996,2.0,0.00015163375
779,0.09999999999999987,-2.0,1.1790544e-06
780,0.09999999999999987,-1.9,4.4470653e-08
781,0.09999999999999987,-1.8,-4.656613e-08
782,0.09999999999999987,-1.7,4.73056e-05
783,0.09999999999999987,-1.6,0.00021724775
784,0.09999999999999987,-1.5,0.0005633421
785,0.09999999999999987,-1.4,0.001146635
786,0.09999999999999987,-1.2999999999999998,0.0020325072
787,0.09999999999999987,-1.2,0.0032836236
788,0.09999999999999987,-1.1,0.004265461
789,0.09999999999999987,-1.0,0.0036925077
790,0.09999999999999987,-0.8999999999999999,0.0029051453
791,0.09999999999999987,-0.7999999999999998,0.0019639358
792,0.09999999999999987,-0.7,0.0010026395
793,0.09999999999999987,-0.5999999999999999,0.00024703518
794,0.09999999999999987,-0.5,1.21593475e-05
795,0.09999999999999987,-0.3999999999999999,1.5042722e-05
796,0.09999999999999987,-0.2999999999999998,0.00014825165
797,0.09999999999999987,-0.19999999999999996,0.00042649359
798,0.09999999999999987,-0.09999999999999987,0.0009174645
799,0.09999999999999987,0.0,0.0018167496
800,0.09999999999999987,0.10000000000000009,0.0019043535
801,0.09999999999999987,0.20000000000000018,1.7777085e-05
802,0.09999999999999987,0.30000000000000027,0.0008688867
803,0.09999999999999987,0.40000000000000036,0.0031460747
804,0.09999999999999987,0.5,0.0055978373
805,0.09999999999999987,0.6000000000000001,0.0072993077
806,0.09999999999999987,0.7000000000000002,0.007779643
807,0.09999999999999987,0.8000000000000003,0.007023126
808,0.09999999999999987,0.9000000000000004,0.00538218
809,0.09999999999999987,1.0,0.0034217983
810,0.09999999999999987,1.1,0.0017085243
811,0.09999999999999987,1.2000000000000002,0.0005919561
812,0.09999999999999987,1.3000000000000003,0.00021600723
813,0.09999999999999987,1.4000000000000004,0.00027341396
814,0.09999999999999987,1.5,0.00017455406
815,0.09999999999999987,1.6,0.00014052726
816,0.09999999999999987,1.7000000000000002,0.0001442153
817,0.09999999999999987,1.8000000000000003,0.00012629014
818,0.09999999999999987,1.9000000000000004,9.492575e-05
819,0.09999999999999987,2.0,7.1350485e-05
820,0.0,-2.0,6.704405e-05
821,0.0,-1.9,0.00011316687
822,0.0,-1.8,9.964593e-05
823,0.0,-1.7,1.2345612e-05
824,0.0,-1.6,1.6909093e-05
825,0.0,-1.5,0.00016858801
826,0.0,-1.4,0.00053614005
827,0.0,-1.2999999999999998,0.00056701154
828,0.0,-1.2,0.00037886947
829,0.0,-1.1,0.00019607134
830,0.0,-1.0,5.415082e-05
831,0.0,-0.8999999999999999,2.9802322e-07
832,0.0,-0.7999999999999998,9.007752e-05
833,0.0,-0.7,0.00037962198
834,0.0,-0.5999999999999999,0.0009100139
835,0.0,-0.5,0.0016835481
836,0.0,-0.3999999999999999,0.0016214997
837,0.0,-0.2999999999999998,0.00030335784
838,0.0,-0.19999999999999996,7.326156e-05
839,0.0,-0.09999999999999987,0.0014044195
840,0.0,0.0,0.0030209497
841,0.0,0.10000000000000009,0.0011841059
842,0.0,0.20000000000000018,0.00024046749
843,0.0,0.30000000000000027,1.4230609e-06
844,0.0,0.40000000000000036,0.0002272129
845,0.0,0.5,0.0006622821
846,0.0,0.6000000000000001,0.0010738522
847,0.0,0.7000000000000002,0.0012888089
848,0.0,0.8000000000000003,0.001224786
849,0.0,0.9000000000000004,0.0009069741
850,0.0,1.0,0.00046477467
851,0.0,1.1,9.963848e-05
852,0.0,1.2000000000000002,1.2286007e-05
853,0.0,1.3000000000000003,9.833649e-05
854,0.0,1.4000000000000004,4.77843e-05
855,0.0,1.5,2.0649284e-05
856,0.0,1.6,5.384907e-06
857,0.0,1.7000000000000002,9.395182e-06
858,0.0,1.8000000000000003,1.1904165e-05
859,0.0,1.9000000000000004,5.6494027e-06
860,0.0,2.0,9.872019e-08
861,-0.10000000000000009,-2.0,0.00049591437
862,-0.10000000000000009,-1.9,0.00067576393
863,-0.10000000000000009,-1.8,0.0006204955
864,-0.10000000000000009,-1.7,0.00033963472
865,-0.10000000000000009,-1.6,0.0001551956
866,-0.10000000000000009,-1.5,0.0002847463
867,-0.10000000000000009,-1.4,0.00046772882
868,-0.10000000000000009,-1.2999999999999998,0.0007096678
869,-0.10000000000000009,-1.2,0.001011353
870,-0.10000000000000009,-1.1,0.0013668314
871,-0.10000000000000009,-1.0,0.0017614365
872,-0.10000000000000009,-0.8999999999999999,0.002171103
873,-0.10000000000000009,-0.7999999999999998,0.0025615133
874,-0.10000000000000009,-0.7,0.0028888844
875,-0.10000000000000009,-0.5999999999999999,0.0031018853
876,-0.10000000000000009,-0.5,0.0031433813
877,-0.10000000000000009,-0.3999999999999999,0.0029550642
878,-0.10000000000000009,-0.2999999999999998,0.0007563904
879,-0.10000000000000009,-0.19999999999999996,0.00013202429
880,-0.10000000000000009,-0.09999999999999987,0.0011465102
881,-0.10000000000000009,0.0,0.00076631457
882,-0.10000000000000009,0.10000000000000009,0.0004974231
883,-0.10000000000000009,0.20000000000000018,0.0003158152
884,-0.10000000000000009,0.30000000000000027,0.00020044297
885,-0.10000000000000009,0.40000000000000036,0.00013329089
886,-0.10000000000000009,0.5,0.000100657344
887,-0.10000000000000009,0.6000000000000001,9.501353e-05
888,-0.10000000000000009,0.7000000000000002,0.00011758879
889,-0.10000000000000009,0.8000000000000003,0.00018132105
890,-0.10000000000000009,0.9000000000000004,0.00031556562
891,-0.10000000000000009,1.0,0.0005681366
892,-0.10000000000000009,1.1,0.0010034367
893,-0.10000000000000009,1.2000000000000002,0.0016901642
894,-0.10000000000000009,1.3000000000000003,0.0015989542
895,-0.10000000000000009,1.4000000000000004,0.0012110882
896,-0.10000000000000009,1.5,0.0009439215
897,-0.10000000000000009,1.6,0.00075203925
898,-0.10000000000000009,1.7000000000000002,0.0006018132
899,-0.10000000000000009,1.8000000000000003,0.00047108158
900,-0.10000000000000009,1.9000000000000004,0.0004032608
901,-0.10000000000000009,2.0,0.00037531182
902,-0.20000000000000018,-2.0,0.0016509481
903,-0.20000000000000018,-1.9,0.0020137876
904,-0.20000000000000018,-1.8,0.0025186315
905,-0.20000000000000018,-1.7,0.0031053536
906,-0.20000000000000018,-1.6,0.003727451
907,-0.20000000000000018,-1.5,0.004351184
908,-0.20000000000000018,-1.4,0.004933715
909,-0.20000000000000018,-1.2999999999999998,0.0054249987
910,-0.20000000000000018,-1.2,0.005773645
911,-0.20000000000000018,-1.1,0.005933486
912,-0.20000000000000018,-1.0,0.005870387
913,-0.20000000000000018,-0.8999999999999999,0.005567562
914,-0.20000000000000018,-0.7999999999999998,0.005029075
915,-0.20000000000000018,-0.7,0.0042814165
916,-0.20000000000000018,-0.5999999999999999,0.0033731088
917,-0.20000000000000018,-0.5,0.0023750514
918,-0.20000000000000018,-0.3999999999999999,0.0013849661
919,-0.20000000000000018,-0.2999999999999998,0.00048079342
920,-0.20000000000000018,-0.19999999999999996,7.249415e-06
921,-0.20000000000000018,-0.09999999999999987,1.1920929e-07
922,-0.20000000000000018,0.0,1.591444e-05
923,-0.20000000000000018,0.10000000000000009,6.9998205e-05
924,-0.20000000000000018,0.20000000000000018,0.00017686933
925,-0.20000000000000018,0.30000000000000027,0.0003504753
926,-0.20000000000000018,0.40000000000000036,0.00060322136
927,-0.20000000000000018,0.5,0.0009461045
928,-0.20000000000000018,0.6000000000000001,0.0013895035
929,-0.20000000000000018,0.7000000000000002,0.0019435659
930,-0.20000000000000018,0.8000000000000003,0.0026191622
931,-0.20000000000000018,0.9000000000000004,0.0034299642
932,-0.20000000000000018,1.0,0.0043926537
933,-0.20000000000000018,1.1,0.0055278614
934,-0.20000000000000018,1.2000000000000002,0.0062962323
935,-0.20000000000000018,1.3000000000000003,0.0052784197
936,-0.20000000000000018,1.4000000000000004,0.0044310875
937,-0.20000000000000018,1.5,0.0037385374
938,-0.20000000000000018,1.6,0.0031786002
939,-0.20000000000000018,1.7000000000000002,0.0027246661
940,-0.20000000000000018,1.8000000000000003,0.0023469366
941,-0.20000000000000018,1.9000000000000004,0.002016846
942,-0.20000000000000018,2.0,0.0017106095
943,-0.30000000000000027,-2.0,0.0054392247
944,-0.30000000000000027,-1.9,0.0073408764
945,-0.30000000000000027,-1.8,0.009527236
946,-0.30000000000000027,-1.7,0.010572612
947,-0.30000000000000027,-1.6,0.011326849
948,-0.30000000000000027,-1.5,0.011776254
949,-0.30000000000000027,-1.4,0.011853591
950,-0.30000000000000027,-1.2999999999999998,0.011518367
951,-0.30000000000000027,-1.2,0.010766476
952,-0.30000000000000027,-1.1,0.009633303
953,-0.30000000000000027,-1.0,0.008191004
954,-0.30000000000000027,-0.8999999999999999,0.0065428317
955,-0.30000000000000027,-0.7999999999999998,0.004813984
956,-0.30000000000000027,-0.7,0.0031442344
957,-0.30000000000000027,-0.5999999999999999,0.0016831309
958,-0.30000000000000027,-0.5,0.0005888939
959,-0.30000000000000027,-0.3999999999999999,0.00026270002
960,-0.30000000000000027,-0.2999999999999998,0.00047584623
961,-0.30000000000000027,-0.19999999999999996,0.00078026205
962,-0.30000000000000027,-0.09999999999999987,0.0007324293
963,-0.30000000000000027,0.0,0.00028398633
964,-0.30000000000000027,0.10000000000000009,3.684312e-05
965,-0.30000000000000027,0.20000000000000018,2.6501715e-05
966,-0.30000000000000027,0.30000000000000027,0.00027740002
967,-0.30000000000000027,0.40000000000000036,0.000803791
968,-0.30000000000000027,0.5,0.0016108751
969,-0.30000000000000027,0.6000000000000001,0.0026969537
970,-0.30000000000000027,0.7000000000000002,0.0040544495
971,-0.30000000000000027,0.8000000000000003,0.0056699067
972,-0.30000000000000027,0.9000000000000004,0.007523019
973,-0.30000000000000027,1.0,0.009586945
974,-0.30000000000000027,1.1,0.011630125
975,-0.30000000000000027,1.2000000000000002,0.010821909
976,-0.30000000000000027,1.3000000000000003,0.009999692
977,-0.30000000000000027,1.4000000000000004,0.00917002
978,-0.30000000000000027,1.5,0.008347742
979,-0.30000000000000027,1.6,0.007550832
980,-0.30000000000000027,1.7000000000000002,0.0067952424
981,-0.30000000000000027,1.8000000000000003,0.006091945
982,-0.30000000000000027,1.9000000000000004,0.0054436624
983,-0.30000000000000027,2.0,0.0048446245
984,-0.40000000000000036,-2.0,0.013422012
985,-0.40000000000000036,-1.9,0.015791282
986,-0.40000000000000036,-1.8,0.018070448
987,-0.40000000000000036,-1.7,0.019712659
988,-0.40000000000000036,-1.6,0.019363845
989,-0.40000000000000036,-1.5,0.018386066
990,-0.40000000000000036,-1.4,0.016817618
991,-0.40000000000000036,-1.2999999999999998,0.014751218
992,-0.40000000000000036,-1.2,0.01232335
993,-0.40000000000000036,-1.1,0.009701736
994,-0.40000000000000036,-1.0,0.0070699304
995,-0.40000000000000036,-0.8999999999999999,0.00461556
996,-0.40000000000000036,-0.7999999999999998,0.0025215894
997,-0.40000000000000036,-0.7,0.0009637177
998,-0.40000000000000036,-0.5999999999999999,0.00044011325
999,-0.40000000000000036,-0.5,0.0004931912
1000,-0.40000000000000036,-0.3999999999999999,0.0005630404
1001,-0.40000000000000036,-0.2999999999999998,0.0006887913
1002,-0.40000000000000036,-0.19999999999999996,0.00080391765
1003,-0.40000000000000036,-0.09999999999999987,0.0008706227
1004,-0.40000000000000036,0.0,0.0008793771
1005,-0.40000000000000036,0.10000000000000009,0.0004040897
1006,-0.40000000000000036,0.20000000000000018,1.9989908e-05
1007,-0.40000000000000036,0.30000000000000027,0.00012797117
1008,-0.40000000000000036,0.40000000000000036,0.0007343814
1009,-0.40000000000000036,0.5,0.0018294007
1010,-0.40000000000000036,0.6000000000000001,0.0033945367
1011,-0.40000000000000036,0.7000000000000002,0.0054062605
1012,-0.40000000000000036,0.8000000000000003,0.007838547
1013,-0.40000000000000036,0.9000000000000004,0.010660268
1014,-0.40000000000000036,1.0,0.013230622
1015,-0.40000000000000036,1.1,0.013321847
1016,-0.40000000000000036,1.2000000000000002,0.013370074
1017,-0.40000000000000036,1.3000000000000003,0.01333987
1018,-0.40000000000000036,1.4000000000000004,0.01320244
1019,-0.40000000000000036,1.5,0.012939386
1020,-0.40000000000000036,1.6,0.012542114
1021,-0.40000000000000036,1.7000000000000002,0.012014743
1022,-0.40000000000000036,1.8000000000000003,0.011373743
1023,-0.40000000000000036,1.9000000000000004,0.010644577
1024,-0.40000000000000036,2.0,0.009856977
1025,-0.5,-2.0,0.022020549
1026,-0.5,-1.9,0.023428988
1027,-0.5,-1.8,0.024316799
1028,-0.5,-1.7,0.024645664
1029,-0.5,-1.6,0.023415726
1030,-0.5,-1.5,0.020403903
1031,-0.5,-1.4,0.016999733
1032,-0.5,-1.2999999999999998,0.01341939
1033,-0.5,-1.2,0.009887412
1034,-0.5,-1.1,0.0066221207
1035,-0.5,-1.0,0.003826052
1036,-0.5,-0.8999999999999999,0.0016832948
1037,-0.5,-0.7999999999999998,0.00094380975
1038,-0.5,-0.7,0.00082065165
1039,-0.5,-0.5999999999999999,0.0007664263
1040,-0.5,-0.5,0.00069165975
1041,-0.5,-0.3999999999999999,0.00071655214
1042,-0.5,-0.2999999999999998,0.00069591403
1043,-0.5,-0.19999999999999996,0.00063195825
1044,-0.5,-0.09999999999999987,0.00053177774
1045,-0.5,0.0,0.00040744245
1046,-0.5,0.10000000000000009,0.00027355552
1047,-0.5,0.20000000000000018,0.00013747066
1048,-0.5,0.30000000000000027,2.2172928e-05
1049,-0.5,0.40000000000000036,0.00055477023
1050,-0.5,0.5,0.0017696917
1051,-0.5,0.6000000000000001,0.003621161
1052,-0.5,0.7000000000000002,0.00606066
1053,-0.5,0.8000000000000003,0.00904505
1054,-0.5,0.9000000000000004,0.010920212
1055,-0.5,1.0,0.011608489
1056,-0.5,1.1,0.01233843
1057,-0.5,1.2000000000000002,0.013110384
1058,-0.5,1.3000000000000003,0.013876513
1059,-0.5,1.4000000000000004,0.014603127
1060,-0.5,1.5,0.015245721
1061,-0.5,1.6,0.015754823
1062,-0.5,1.7000000000000002,0.016083274
1063,-0.5,1.8000000000000003,0.016193757
1064,-0.5,1.9000000000000004,0.016064793
1065,-0.5,2.0,0.015694816
1066,-0.6000000000000001,-2.0,0.02682902
1067,-0.6000000000000001,-1.9,0.026146125
1068,-0.6000000000000001,-1.8,0.024866298
1069,-0.6000000000000001,-1.7,0.023086347
1070,-0.6000000000000001,-1.6,0.02092842
1071,-0.6000000000000001,-1.5,0.017270684
1072,-0.6000000000000001,-1.4,0.012917817
1073,-0.6000000000000001,-1.2999999999999998,0.008900344
1074,-0.6000000000000001,-1.2,0.0054290295
1075,-0.6000000000000001,-1.1,0.0026883185
1076,-0.6000000000000001,-1.0,0.001777038
1077,-0.6000000000000001,-0.8999999999999999,0.0014110059
1078,-0.6000000000000001,-0.7999999999999998,0.0012383908
1079,-0.6000000000000001,-0.7,0.0010475442
1080,-0.6000000000000001,-0.5999999999999999,0.000898242
1081,-0.6000000000000001,-0.5,0.0008267611
1082,-0.6000000000000001,-0.3999999999999999,0.00070521235
1083,-0.6000000000000001,-0.2999999999999998,0.0005473718
1084,-0.6000000000000001,-0.19999999999999996,0.00037385523
1085,-0.6000000000000001,-0.09999999999999987,0.0002098754
1086,-0.6000000000000001,0.0,8.047372e-05
1087,-0.6000000000000001,0.10000000000000009,8.5011125e-06
1088,-0.6000000000000001,0.20000000000000018,1.29416585e-05
1089,-0.6000000000000001,0.30000000000000027,0.000119656324
1090,-0.6000000000000001,0.40000000000000036,0.00038091838
1091,-0.6000000000000001,0.5,0.0015979409
1092,-0.6000000000000001,0.6000000000000001,0.0036139488
1093,-0.6000000000000001,0.7000000000000002,0.0062926263
1094,-0.6000000000000001,0.8000000000000003,0.006932214
1095,-0.6000000000000001,0.9000000000000004,0.0077667087
1096,-0.6000000000000001,1.0,0.008654892
1097,-0.6000000000000001,1.1,0.009663895
1098,-0.6000000000000001,1.2000000000000002,0.0107578635
1099,-0.6000000000000001,1.3000000000000003,0.011942305
1100,-0.6000000000000001,1.4000000000000004,0.013208505
1101,-0.6000000000000001,1.5,0.014528945
1102,-0.6000000000000001,1.6,0.015857786
1103,-0.6000000000000001,1.7000000000000002,0.017133214
1104,-0.6000000000000001,1.8000000000000003,0.01828292
1105,-0.6000000000000001,1.9000000000000004,0.019232295
1106,-0.6000000000000001,2.0,0.0199132
1107,-0.7000000000000002,-2.0,0.025408197
1108,-0.7000000000000002,-1.9,0.022727903
1109,-0.7000000000000002,-1.8,0.01976715
1110,-0.7000000000000002,-1.7,0.016686592
1111,-0.7000000000000002,-1.6,0.013628121
1112,-0.7000000000000002,-1.5,0.010720529
1113,-0.7000000000000002,-1.4,0.007080637
1114,-0.7000000000000002,-1.2999999999999998,0.003764391
1115,-0.7000000000000002,-1.2,0.0026340634
1116,-0.7000000000000002,-1.1,0.0020535588
1117,-0.7000000000000002,-1.0,0.0017230585
1118,-0.7000000000000002,-0.8999999999999999,0.0015552491
1119,-0.7000000000000002,-0.7999999999999998,0.0012743324
1120,-0.7000000000000002,-0.7,0.0011255518
1121,-0.7000000000000002,-0.5999999999999999,0.000991255
1122,-0.7000000000000002,-0.5,0.0007964447
1123,-0.7000000000000002,-0.3999999999999999,0.0005654767
1124,-0.7000000000000002,-0.2999999999999998,0.00033270568
1125,-0.7000000000000002,-0.19999999999999996,0.00013784319
1126,-0.7000000000000002,-0.09999999999999987,1.9863248e-05
1127,-0.7000000000000002,0.0,1.168251e-05
1128,-0.7000000000000002,0.10000000000000009,0.0001359731
1129,-0.7000000000000002,0.20000000000000018,0.00040519983
1130,-0.7000000000000002,0.30000000000000027,0.0008230582
1131,-0.7000000000000002,0.40000000000000036,0.0013569444
1132,-0.7000000000000002,0.5,0.0017787144
1133,-0.7000000000000002,0.6000000000000001,0.0014368743
1134,-0.7000000000000002,0.7000000000000002,0.0028290898
1135,-0.7000000000000002,0.8000000000000003,0.0036728084
1136,-0.7000000000000002,0.9000000000000004,0.0045012757
1137,-0.7000000000000002,1.0,0.005432181
1138,-0.7000000000000002,1.1,0.0063946247
1139,-0.7000000000000002,1.2000000000000002,0.0074667484
1140,-0.7000000000000002,1.3000000000000003,0.008676767
1141,-0.7000000000000002,1.4000000000000004,0.010045759
1142,-0.7000000000000002,1.5,0.011581473
1143,-0.7000000000000002,1.6,0.013273478
1144,-0.7000000000000002,1.7000000000000002,0.01508943
1145,-0.7000000000000002,1.8000000000000003,0.016974289
1146,-0.7000000000000002,1.9000000000000004,0.018852092
1147,-0.7000000000000002,2.0,0.020632003
1148,-0.8000000000000003,-2.0,0.018857315
1149,-0.8000000000000003,-1.9,0.015240192
1150,-0.8000000000000003,-1.8,0.011799231
1151,-0.8000000000000003,-1.7,0.008670047
1152,-0.8000000000000003,-1.6,0.005900737
1153,-0.8000000000000003,-1.5,0.0020051524
1154,-0.8000000000000003,-1.4,0.00064370036
1155,-0.8000000000000003,-1.2999999999999998,0.0008638501
1156,-0.8000000000000003,-1.2,0.0013075173
1157,-0.8000000000000003,-1.1,0.0014305115
1158,-0.8000000000000003,-1.0,0.0013912618
1159,-0.8000000000000003,-0.8999999999999999,0.0012506843
1160,-0.8000000000000003,-0.7999999999999998,0.0012848377
1161,-0.8000000000000003,-0.7,0.0011566281
1162,-0.8000000000000003,-0.5999999999999999,0.00092648715
1163,-0.8000000000000003,-0.5,0.0006459579
1164,-0.8000000000000003,-0.3999999999999999,0.00036206096
1165,-0.8000000000000003,-0.2999999999999998,0.00013029575
1166,-0.8000000000000003,-0.19999999999999996,7.644296e-06
1167,-0.8000000000000003,-0.09999999999999987,4.4308603e-05
1168,-0.8000000000000003,0.0,0.00027623773
1169,-0.8000000000000003,0.10000000000000009,0.0007214099
1170,-0.8000000000000003,0.20000000000000018,0.001314722
1171,-0.8000000000000003,0.30000000000000027,0.00022841245
1172,-0.8000000000000003,0.40000000000000036,0.0008097142
1173,-0.8000000000000003,0.5,0.004444465
1174,-0.8000000000000003,0.6000000000000001,0.006120652
1175,-0.8000000000000003,0.7000000000000002,0.0020069554
1176,-0.8000000000000003,0.8000000000000003,0.00010383874
1177,-0.8000000000000003,0.9000000000000004,0.0005630776
1178,-0.8000000000000003,1.0,0.0020943433
1179,-0.8000000000000003,1.1,0.0030726865
1180,-0.8000000000000003,1.2000000000000002,0.0040150583
1181,-0.8000000000000003,1.3000000000000003,0.0050636083
1182,-0.8000000000000003,1.4000000000000004,0.006290488
1183,-0.8000000000000003,1.5,0.007675633
1184,-0.8000000000000003,1.6,0.009268351
1185,-0.8000000000000003,1.7000000000000002,0.01110509
1186,-0.8000000000000003,1.8000000000000003,0.013174221
1187,-0.8000000000000003,1.9000000000000004,0.015440002
1188,-0.8000000000000003,2.0,0.017839849
1189,-0.9000000000000004,-2.0,0.010340497
1190,-0.9000000000000004,-1.9,0.0070343167
1191,-0.9000000000000004,-1.8,0.0031045824
1192,-0.9000000000000004,-1.7,0.00032882392
1193,-0.9000000000000004,-1.6,0.00017437339
1194,-0.9000000000000004,-1.5,0.0014151037
1195,-0.9000000000000004,-1.4,0.002259925
1196,-0.9000000000000004,-1.2999999999999998,0.0016812086
1197,-0.9000000000000004,-1.2,0.00058199465
1198,-0.9000000000000004,-1.1,2.9467046e-05
1199,-0.9000000000000004,-1.0,0.00029037893
1200,-0.9000000000000004,-0.8999999999999999,0.0008979812
1201,-0.9000000000000004,-0.7999999999999998,0.0010947362
1202,-0.9000000000000004,-0.7,0.0009973347
1203,-0.9000000000000004,-0.5999999999999999,0.00074093044
1204,-0.9000000000000004,-0.5,0.00042685866
1205,-0.9000000000000004,-0.3999999999999999,0.00015804917
1206,-0.9000000000000004,-0.2999999999999998,9.924173e-06
1207,-0.9000000000000004,-0.19999999999999996,5.3822994e-05
1208,-0.9000000000000004,-0.09999999999999987,0.00034735352
1209,-0.9000000000000004,0.0,0.0009209141
1210,-0.9000000000000004,0.10000000000000009,7.458776e-05
1211,-0.9000000000000004,0.20000000000000018,0.0032543316
1212,-0.9000000000000004,0.30000000000000027,0.010953516
1213,-0.9000000000000004,0.40000000000000036,0.022765495
1214,-0.9000000000000004,0.5,0.03790429
1215,-0.9000000000000004,0.6000000000000001,0.046669975
1216,-0.9000000000000004,0.7000000000000002,0.03191992
1217,-0.9000000000000004,0.8000000000000003,0.019385658
1218,-0.9000000000000004,0.9000000000000004,0.010021083
1219,-0.9000000000000004,1.0,0.0038036257
1220,-0.9000000000000004,1.1,0.0005932227
1221,-0.9000000000000004,1.2000000000000002,0.00012972951
1222,-0.9000000000000004,1.3000000000000003,0.0013244748
1223,-0.9000000000000004,1.4000000000000004,0.0024109408
1224,-0.9000000000000004,1.5,0.0036125854
1225,-0.9000000000000004,1.6,0.004877068
1226,-0.9000000000000004,1.7000000000000002,0.006431069
1227,-0.9000000000000004,1.8000000000000003,0.008299559
1228,-0.9000000000000004,1.9000000000000004,0.010427408
1229,-0.9000000000000004,2.0,0.0128261745
1230,-1.0,-2.0,0.0009020604
1231,-1.0,-1.9,6.0215592e-05
1232,-1.0,-1.8,0.0017594993
1233,-1.0,-1.7,0.0047362894
1234,-1.0,-1.6,0.008919075
1235,-1.0,-1.5,0.011932865
1236,-1.0,-1.4,0.013671894
1237,-1.0,-1.2999999999999998,0.011331074
1238,-1.0,-1.2,0.0081885755
1239,-1.0,-1.1,0.0045471415
1240,-1.0,-1.0,0.0015797913
1241,-1.0,-0.8999999999999999,0.00016801804
1242,-1.0,-0.7999999999999998,0.00016626716
1243,-1.0,-0.7,0.0004588887
1244,-1.0,-0.5999999999999999,0.00035893172
1245,-1.0,-0.5,0.00015173852
1246,-1.0,-0.3999999999999999,4.5001507e-06
1247,-1.0,-0.2999999999999998,0.00011470914
1248,-1.0,-0.19999999999999996,0.0020063296
1249,-1.0,-0.09999999999999987,0.0027415976
1250,-1.0,0.0,2.6792288e-05
1251,-1.0,0.10000000000000009,0.0037452504
1252,-1.0,0.20000000000000018,0.013463862
1253,-1.0,0.30000000000000027,0.02877067
1254,-1.0,0.40000000000000036,0.04898782
1255,-1.0,0.5,0.07282539
1256,-1.0,0.6000000000000001,0.0980978
1257,-1.0,0.7000000000000002,0.10132661
1258,-1.0,0.8000000000000003,0.078720436
1259,-1.0,0.9000000000000004,0.058515117
1260,-1.0,1.0,0.04100348
1261,-1.0,1.1,0.026423752
1262,-1.0,1.2000000000000002,0.014961511
1263,-1.0,1.3000000000000003,0.0067376792
1264,-1.0,1.4000000000000004,0.0017854348
1265,-1.0,1.5,1.1309981e-05
1266,-1.0,1.6,0.0007014796
1267,-1.0,1.7000000000000002,0.001909703
1268,-1.0,1.8000000000000003,0.0033467114
1269,-1.0,1.9000000000000004,0.0050163716
1270,-1.0,2.0,0.0070039257
1271,-1.1,-2.0,0.0053165853
1272,-1.1,-1.9,0.010289006
1273,-1.1,-1.8,0.016664334
1274,-1.1,-1.7,0.02316498
1275,-1.1,-1.6,0.027845219
1276,-1.1,-1.5,0.032327287
1277,-1.1,-1.4,0.03303644
1278,-1.1,-1.2999999999999998,0.032392137
1279,-1.1,-1.2,0.029529147
1280,-1.1,-1.1,0.022060782
1281,-1.1,-1.0,0.015903495
1282,-1.1,-0.8999999999999999,0.011811614
1283,-1.1,-0.7999999999999998,0.009303451
1284,-1.1,-0.7,0.008530356
1285,-1.1,-0.5999999999999999,0.0080203265
1286,-1.1,-0.5,0.0076930374
1287,-1.1,-0.3999999999999999,0.008688286
1288,-1.1,-0.2999999999999998,0.01633966
1289,-1.1,-0.19999999999999996,0.016627178
1290,-1.1,-0.09999999999999987,0.0035797209
1291,-1.1,0.0,3.8534403e-05
1292,-1.1,0.10000000000000009,0.0048861355
1293,-1.1,0.20000000000000018,0.017401367
1294,-1.1,0.30000000000000027,0.037105568
1295,-1.1,0.40000000000000036,0.063498184
1296,-1.1,0.5,0.09568895
1297,-1.1,0.6000000000000001,0.13197681
1298,-1.1,0.7000000000000002,0.16953102
1299,-1.1,0.8000000000000003,0.1760986
1300,-1.1,0.9000000000000004,0.14925449
1301,-1.1,1.0,0.123068124
1302,-1.1,1.1,0.098454244
1303,-1.1,1.2000000000000002,0.07574694
1304,-1.1,1.3000000000000003,0.05530601
1305,-1.1,1.4000000000000004,0.037521258
1306,-1.1,1.5,0.022802785
1307,-1.1,1.6,0.011538319
1308,-1.1,1.7000000000000002,0.0040277317
1309,-1.1,1.8000000000000003,0.00039549917
1310,-1.1,1.9000000000000004,0.00029021874
1311,-1.1,2.0,0.0015941337
1312,-1.2000000000000002,-2.0,0.028059088
1313,-1.2000000000000002,-1.9,0.03844206
1314,-1.2000000000000002,-1.8,0.04822661
1315,-1.2000000000000002,-1.7,0.058500085
1316,-1.2000000000000002,-1.6,0.08233094
1317,-1.2000000000000002,-1.5,0.1354945
1318,-1.2000000000000002,-1.4,0.18301266
1319,-1.2000000000000002,-1.2999999999999998,0.19051892
1320,-1.2000000000000002,-1.2,0.1772365
1321,-1.2000000000000002,-1.1,0.16616935
1322,-1.2000000000000002,-1.0,0.1572338
1323,-1.2000000000000002,-0.8999999999999999,0.15029985
1324,-1.2000000000000002,-0.7999999999999998,0.14519837
1325,-1.2000000000000002,-0.7,0.1417274
1326,-1.2000000000000002,-0.5999999999999999,0.13965994
1327,-1.2000000000000002,-0.5,0.13874815
1328,-1.2000000000000002,-0.3999999999999999,0.13872224
1329,-1.2000000000000002,-0.2999999999999998,0.12097202
1330,-1.2000000000000002,-0.19999999999999996,0.035215385
1331,-1.2000000000000002,-0.09999999999999987,0.0053525716
1332,-1.2000000000000002,0.0,1.3709068e-05
1333,-1.2000000000000002,0.10000000000000009,0.005887389
1334,-1.2000000000000002,0.20000000000000018,0.02153983
1335,-1.2000000000000002,0.30000000000000027,0.0460141
1336,-1.2000000000000002,0.40000000000000036,0.07861071
1337,-1.2000000000000002,0.5,0.11853941
1338,-1.2000000000000002,0.6000000000000001,0.16446766
1339,-1.2000000000000002,0.7000000000000002,0.21406838
1340,-1.2000000000000002,0.8000000000000003,0.26185316
1341,-1.2000000000000002,0.9000000000000004,0.26720524
1342,-1.2000000000000002,1.0,0.24299857
1343,-1.2000000000000002,1.1,0.21397895
1344,-1.2000000000000002,1.2000000000000002,0.18508631
1345,-1.2000000000000002,1.3000000000000003,0.15655267
1346,-1.2000000000000002,1.4000000000000004,0.12868956
1347,-1.2000000000000002,1.5,0.10192287
1348,-1.2000000000000002,1.6,0.076815054
1349,-1.2000000000000002,1.7000000000000002,0.054061852
1350,-1.2000000000000002,1.8000000000000003,0.034444805
1351,-1.2000000000000002,1.9000000000000004,0.018743925
1352,-1.2000000000000002,2.0,0.00760974
1353,-1.3000000000000003,-2.0,0.08135809
1354,-1.3000000000000003,-1.9,0.12250224
1355,-1.3000000000000003,-1.8,0.19693187
1356,-1.3000000000000003,-1.7,0.27764302
1357,-1.3000000000000003,-1.6,0.3442023
1358,-1.3000000000000003,-1.5,0.3960621
1359,-1.3000000000000003,-1.4,0.4325016
1360,-1.3000000000000003,-1.2999999999999998,0.45067704
1361,-1.3000000000000003,-1.2,0.4346997
1362,-1.3000000000000003,-1.1,0.41433275
1363,-1.3000000000000003,-1.0,0.39720932
1364,-1.3000000000000003,-0.8999999999999999,0.38318887
1365,-1.3000000000000003,-0.7999999999999998,0.37205625
1366,-1.3000000000000003,-0.7,0.36353678
1367,-1.3000000000000003,-0.5999999999999999,0.35732222
1368,-1.3000000000000003,-0.5,0.35307223
1369,-1.3000000000000003,-0.3999999999999999,0.3343135
1370,-1.3000000000000003,-0.2999999999999998,0.28761238
1371,-1.3000000000000003,-0.19999999999999996,0.19242203
1372,-1.3000000000000003,-0.09999999999999987,0.05006391
1373,-1.3000000000000003,0.0,1.3798475e-05
1374,-1.3000000000000003,0.10000000000000009,0.006598532
1375,-1.3000000000000003,0.20000000000000018,0.026770368
1376,-1.3000000000000003,0.30000000000000027,0.061261855
1377,-1.3000000000000003,0.40000000000000036,0.10802403
1378,-1.3000000000000003,0.5,0.16542505
1379,-1.3000000000000003,0.6000000000000001,0.2299155
1380,-1.3000000000000003,0.7000000000000002,0.29810354
1381,-1.3000000000000003,0.8000000000000003,0.36565828
1382,-1.3000000000000003,0.9000000000000004,0.3972191
1383,-1.3000000000000003,1.0,0.39979342
1384,-1.3000000000000003,1.1,0.37545085
1385,-1.3000000000000003,1.2000000000000002,0.33018672
1386,-1.3000000000000003,1.3000000000000003,0.29709625
1387,-1.3000000000000003,1.4000000000000004,0.2669309
1388,-1.3000000000000003,1.5,0.23557784
1389,-1.3000000000000003,1.6,0.20323455
1390,-1.3000000000000003,1.7000000000000002,0.1703046
1391,-1.3000000000000003,1.8000000000000003,0.13744846
1392,-1.3000000000000003,1.9000000000000004,0.10559198
1393,-1.3000000000000003,2.0,0.07589603
1394,-1.4000000000000004,-2.0,0.304722
1395,-1.4000000000000004,-1.9,0.368658
1396,-1.4000000000000004,-1.8,0.4294215
1397,-1.4000000000000004,-1.7,0.48493797
1398,-1.4000000000000004,-1.6,0.53366923
1399,-1.4000000000000004,-1.5,0.5609493
1400,-1.4000000000000004,-1.4,0.5794469
1401,-1.4000000000000004,-1.2999999999999998,0.5914624
1402,-1.4000000000000004,-1.2,0.59643495
1403,-1.4000000000000004,-1.1,0.59448254
1404,-1.4000000000000004,-1.0,0.59039295
1405,-1.4000000000000004,-0.8999999999999999,0.5739702
1406,-1.4000000000000004,-0.7999999999999998,0.55924106
1407,-1.4000000000000004,-0.7,0.5471965
1408,-1.4000000000000004,-0.5999999999999999,0.534047
1409,-1.4000000000000004,-0.5,0.5139855
1410,-1.4000000000000004,-0.3999999999999999,0.48106647
1411,-1.4000000000000004,-0.2999999999999998,0.4268449
1412,-1.4000000000000004,-0.19999999999999996,0.33211094
1413,-1.4000000000000004,-0.09999999999999987,0.15404797
1414,-1.4000000000000004,0.0,0.0018957853
1415,-1.4000000000000004,0.10000000000000009,0.0838922
1416,-1.4000000000000004,0.20000000000000018,0.15067583
1417,-1.4000000000000004,0.30000000000000027,0.21951063
1418,-1.4000000000000004,0.40000000000000036,0.290179
1419,-1.4000000000000004,0.5,0.36044174
1420,-1.4000000000000004,0.6000000000000001,0.42826056
1421,-1.4000000000000004,0.7000000000000002,0.49019986
1422,-1.4000000000000004,0.8000000000000003,0.52527267
1423,-1.4000000000000004,0.9000000000000004,0.5475608
1424,-1.4000000000000004,1.0,0.5593674
1425,-1.4000000000000004,1.1,0.5604582
1426,-1.4000000000000004,1.2000000000000002,0.5478275
1427,-1.4000000000000004,1.3000000000000003,0.5212354
1428,-1.4000000000000004,1.4000000000000004,0.486695
1429,-1.4000000000000004,1.5,0.4444496
1430,-1.4000000000000004,1.6,0.39368343
1431,-1.4000000000000004,1.7000000000000002,0.34288847
1432,-1.4000000000000004,1.8000000000000003,0.3043424
1433,-1.4000000000000004,1.9000000000000004,0.26487386
1434,-1.4000000000000004,2.0,0.22439358
1435,-1.5,-2.0,0.52632314
1436,-1.5,-1.9,0.57883346
1437,-1.5,-1.8,0.622636
1438,-1.5,-1.7,0.65778106
1439,-1.5,-1.6,0.67418444
1440,-1.5,-1.5,0.68201363
1441,-1.5,-1.4,0.68373275
1442,-1.5,-1.2999999999999998,0.6839855
1443,-1.5,-1.2,0.6801377
1444,-1.5,-1.1,0.6760324
1445,-1.5,-1.0,0.67122954
1446,-1.5,-0.8999999999999999,0.6636758
1447,-1.5,-0.7999999999999998,0.6577617
1448,-1.5,-0.7,0.647098
1449,-1.5,-0.5999999999999999,0.6282474
1450,-1.5,-0.5,0.60097265
1451,-1.5,-0.3999999999999999,0.5668858
1452,-1.5,-0.2999999999999998,0.50965506
1453,-1.5,-0.19999999999999996,0.4013064
1454,-1.5,-0.09999999999999987,0.18433136
1455,-1.5,0.0,0.0005637109
1456,-1.5,0.10000000000000009,0.15904295
1457,-1.5,0.20000000000000018,0.33347532
1458,-1.5,0.30000000000000027,0.4217113
1459,-1.5,0.40000000000000036,0.4828751
1460,-1.5,0.5,0.5368546
1461,-1.5,0.6000000000000001,0.58086723
1462,-1.5,0.7000000000000002,0.6080693
1463,-1.5,0.8000000000000003,0.6317808
1464,-1.5,0.9000000000000004,0.64738923
1465,-1.5,1.0,0.6612347
1466,-1.5,1.1,0.66992635
1467,-1.5,1.2000000000000002,0.6757668
1468,-1.5,1.3000000000000003,0.6767318
1469,-1.5,1.4000000000000004,0.6705551
1470,-1.5,1.5,0.6580442
1471,-1.5,1.6,0.6394868
1472,-1.5,1.7000000000000002,0.6130823
1473,-1.5,1.8000000000000003,0.57690346
1474,-1.5,1.9000000000000004,0.5291239
1475,-1.5,2.0,0.46842042
1476,-1.6,-2.0,0.7164552
1477,-1.6,-1.9,0.7435649
1478,-1.6,-1.8,0.7620755
1479,-1.6,-1.7,0.76514983
1480,-1.6,-1.6,0.76181287
1481,-1.6,-1.5,0.75492656
1482,-1.6,-1.4,0.74633145
1483,-1.6,-1.2999999999999998,0.73789185
1484,-1.6,-1.2,0.7288693
1485,-1.6,-1.1,0.7195891
1486,-1.6,-1.0,0.71163976
1487,-1.6,-0.8999999999999999,0.7047653
1488,-1.6,-0.7999999999999998,0.6945245
1489,-1.6,-0.7,0.6852697
1490,-1.6,-0.5999999999999999,0.6730635
1491,-1.6,-0.5,0.65039337
1492,-1.6,-0.3999999999999999,0.6147207
1493,-1.6,-0.2999999999999998,0.55967367
1494,-1.6,-0.19999999999999996,0.43577534
1495,-1.6,-0.09999999999999987,0.18504745
1496,-1.6,0.0,4.2647123e-05
1497,-1.6,0.10000000000000009,0.20013785
1498,-1.6,0.20000000000000018,0.43282306
1499,-1.6,0.30000000000000027,0.54773295
1500,-1.6,0.40000000000000036,0.60698414
1501,-1.6,0.5,0.63556767
1502,-1.6,0.6000000000000001,0.6546352
1503,-1.6,0.7000000000000002,0.6728245
1504,-1.6,0.8000000000000003,0.68573904
1505,-1.6,0.9000000000000004,0.69888026
1506,-1.6,1.0,0.71218157
1507,-1.6,1.1,0.7241007
1508,-1.6,1.2000000000000002,0.73662186
1509,-1.6,1.3000000000000003,0.7470727
1510,-1.6,1.4000000000000004,0.7572458
1511,-1.6,1.5,0.76498663
1512,-1.6,1.6,0.7692263
1513,-1.6,1.7000000000000002,0.7701944
1514,-1.6,1.8000000000000003,0.76629806
1515,-1.6,1.9000000000000004,0.7556169
1516,-1.6,2.0,0.73593557
1517,-1.7000000000000002,-2.0,0.83916235
1518,-1.7000000000000002,-1.9,0.8417658
1519,-1.7000000000000002,-1.8,0.8325373
1520,-1.7000000000000002,-1.7,0.8195785
1521,-1.7000000000000002,-1.6,0.8058051
1522,-1.7000000000000002,-1.5,0.79056585
1523,-1.7000000000000002,-1.4,0.77632415
1524,-1.7000000000000002,-1.2999999999999998,0.7633097
1525,-1.7000000000000002,-1.2,0.75163305
1526,-1.7000000000000002,-1.1,0.74014246
1527,-1.7000000000000002,-1.0,0.729743
1528,-1.7000000000000002,-0.8999999999999999,0.72046655
1529,-1.7000000000000002,-0.7999999999999998,0.71209747
1530,-1.7000000000000002,-0.7,0.70111465
1531,-1.7000000000000002,-0.5999999999999999,0.69137967
1532,-1.7000000000000002,-0.5,0.67409456
1533,-1.7000000000000002,-0.3999999999999999,0.64787924
1534,-1.7000000000000002,-0.2999999999999998,0.5906538
1535,-1.7000000000000002,-0.19999999999999996,0.46266302
1536,-1.7000000000000002,-0.09999999999999987,0.18911594
1537,-1.7000000000000002,0.0,7.036328e-05
1538,-1.7000000000000002,0.10000000000000009,0.22655827
1539,-1.7000000000000002,0.20000000000000018,0.48710242
1540,-1.7000000000000002,0.30000000000000027,0.6035321
1541,-1.7000000000000002,0.40000000000000036,0.65706
1542,-1.7000000000000002,0.5,0.6771964
1543,-1.7000000000000002,0.6000000000000001,0.68933505
1544,-1.7000000000000002,0.7000000000000002,0.6996064
1545,-1.7000000000000002,0.8000000000000003,0.70934653
1546,-1.7000000000000002,0.9000000000000004,0.7201594
1547,-1.7000000000000002,1.0,0.7316767
1548,-1.7000000000000002,1.1,0.7436242
1549,-1.7000000000000002,1.2000000000000002,0.75719154
1550,-1.7000000000000002,1.3000000000000003,0.7720945
1551,-1.7000000000000002,1.4000000000000004,0.78675705
1552,-1.7000000000000002,1.5,0.8023794
1553,-1.7000000000000002,1.6,0.8180686
1554,-1.7000000000000002,1.7000000000000002,0.8325736
1555,-1.7000000000000002,1.8000000000000003,0.84590155
1556,-1.7000000000000002,1.9000000000000004,0.85685736
1557,-1.7000000000000002,2.0,0.86395574
1558,-1.8000000000000003,-2.0,0.8967835
1559,-1.8000000000000003,-1.9,0.87854457
1560,-1.8000000000000003,-1.8,0.85861313
1561,-1.8000000000000003,-1.7,0.83901066
1562,-1.8000000000000003,-1.6,0.81972206
1563,-1.8000000000000003,-1.5,0.801493
1564,-1.8000000000000003,-1.4,0.78505015
1565,-1.8000000000000003,-1.2999999999999998,0.7704478
1566,-1.8000000000000003,-1.2,0.75764704
1567,-1.8000000000000003,-1.1,0.7455525
1568,-1.8000000000000003,-1.0,0.7348359
1569,-1.8000000000000003,-0.8999999999999999,0.72577304
1570,-1.8000000000000003,-0.7999999999999998,0.717397
1571,-1.8000000000000003,-0.7,0.70839405
1572,-1.8000000000000003,-0.5999999999999999,0.6998289
1573,-1.8000000000000003,-0.5,0.6884271
1574,-1.8000000000000003,-0.3999999999999999,0.664335
1575,-1.8000000000000003,-0.2999999999999998,0.6170715
1576,-1.8000000000000003,-0.19999999999999996,0.48024064
1577,-1.8000000000000003,-0.09999999999999987,0.19712663
1578,-1.8000000000000003,0.0,0.00045011193
1579,-1.8000000000000003,0.10000000000000009,0.24811342
1580,-1.8000000000000003,0.20000000000000018,0.52692854
1581,-1.8000000000000003,0.30000000000000027,0.63505363
1582,-1.8000000000000003,0.40000000000000036,0.6762409
1583,-1.8000000000000003,0.5,0.69220805
1584,-1.8000000000000003,0.6000000000000001,0.7023738
1585,-1.8000000000000003,0.7000000000000002,0.71029353
1586,-1.8000000000000003,0.8000000000000003,0.7181057
1587,-1.8000000000000003,0.9000000000000004,0.72694635
1588,-1.8000000000000003,1.0,0.7367341
1589,-1.8000000000000003,1.1,0.7475669
1590,-1.8000000000000003,1.2000000000000002,0.7600547
1591,-1.8000000000000003,1.3000000000000003,0.7743243
1592,-1.8000000000000003,1.4000000000000004,0.79013324
1593,-1.8000000000000003,1.5,0.8076634
1594,-1.8000000000000003,1.6,0.8263756
1595,-1.8000000000000003,1.7000000000000002,0.8463212
1596,-1.8000000000000003,1.8000000000000003,0.8665757
1597,-1.8000000000000003,1.9000000000000004,0.88693345
1598,-1.8000000000000003,2.0,0.9064945
1599,-1.9000000000000004,-2.0,0.90774053
1600,-1.9000000000000004,-1.9,0.8832208
1601,-1.9000000000000004,-1.8,0.85973346
1602,-1.9000000000000004,-1.7,0.8377467
1603,-1.9000000000000004,-1.6,0.81702304
1604,-1.9000000000000004,-1.5,0.7984318
1605,-1.9000000000000004,-1.4,0.781984
1606,-1.9000000000000004,-1.2999999999999998,0.7675223
1607,-1.9000000000000004,-1.2,0.75483596
1608,-1.9000000000000004,-1.1,0.7435678
1609,-1.9000000000000004,-1.0,0.7338698
1610,-1.9000000000000004,-0.8999999999999999,0.7253245
1611,-1.9000000000000004,-0.7999999999999998,0.7180779
1612,-1.9000000000000004,-0.7,0.7108712
1613,-1.9000000000000004,-0.5999999999999999,0.7035494
1614,-1.9000000000000004,-0.5,0.69511974
1615,-1.9000000000000004,-0.3999999999999999,0.6758628
1616,-1.9000000000000004,-0.2999999999999998,0.63793856
1617,-1.9000000000000004,-0.19999999999999996,0.5010876
1618,-1.9000000000000004,-0.09999999999999987,0.2092676
1619,-1.9000000000000004,0.0,0.0010266155
1620,-1.9000000000000004,0.10000000000000009,0.2709478
1621,-1.9000000000000004,0.20000000000000018,0.5547715
1622,-1.9000000000000004,0.30000000000000027,0.6534153
1623,-1.9000000000000004,0.40000000000000036,0.68678117
1624,-1.9000000000000004,0.5,0.6981281
1625,-1.9000000000000004,0.6000000000000001,0.70618904
1626,-1.9000000000000004,0.7000000000000002,0.7124511
1627,-1.9000000000000004,0.8000000000000003,0.71934795
1628,-1.9000000000000004,0.9000000000000004,0.7266282
1629,-1.9000000000000004,1.0,0.73492014
1630,-1.9000000000000004,1.1,0.7444469
1631,-1.9000000000000004,1.2000000000000002,0.7555516
1632,-1.9000000000000004,1.3000000000000003,0.7684151
1633,-1.9000000000000004,1.4000000000000004,0.78317153
1634,-1.9000000000000004,1.5,0.79981494
1635,-1.9000000000000004,1.6,0.8185687
1636,-1.9000000000000004,1.7000000000000002,0.8391817
1637,-1.9000000000000004,1.8000000000000003,0.8614482
1638,-1.9000000000000004,1.9000000000000004,0.88488114
1639,-1.9000000000000004,2.0,0.9091561
1640,-2.0,-2.0,0.89782876
1641,-2.0,-1.9,0.87198424
1642,-2.0,-1.8,0.8480181
1643,-2.0,-1.7,0.826049
1644,-2.0,-1.6,0.8062065
1645,-2.0,-1.5,0.78868765
1646,-2.0,-1.4,0.7732872
1647,-2.0,-1.2999999999999998,0.7599365
1648,-2.0,-1.2,0.74849933
1649,-2.0,-1.1,0.7385406
1650,-2.0,-1.0,0.72990245
1651,-2.0,-0.8999999999999999,0.72257364
1652,-2.0,-0.7999999999999998,0.71638465
1653,-2.0,-0.7,0.71043044
1654,-2.0,-0.5999999999999999,0.7045405
1655,-2.0,-0.5,0.6985423
1656,-2.0,-0.3999999999999999,0.684063
1657,-2.0,-0.2999999999999998,0.6502919
1658,-2.0,-0.19999999999999996,0.52438134
1659,-2.0,-0.09999999999999987,0.22578692
1660,-2.0,0.0,0.0016691089
1661,-2.0,0.10000000000000009,0.29503784
1662,-2.0,0.20000000000000018,0.5801565
1663,-2.0,0.30000000000000027,0.66717464
1664,-2.0,0.40000000000000036,0.69145465
1665,-2.0,0.5,0.7003929
1666,-2.0,0.6000000000000001,0.70636237
1667,-2.0,0.7000000000000002,0.71153617
1668,-2.0,0.8000000000000003,0.71702945
1669,-2.0,0.9000000000000004,0.72330797
1670,-2.0,1.0,0.7304021
1671,-2.0,1.1,0.73863363
1672,-2.0,1.2000000000000002,0.7483286
1673,-2.0,1.3000000000000003,0.75982714
1674,-2.0,1.4000000000000004,0.77319384
1675,-2.0,1.5,0.7885401
1676,-2.0,1.6,0.8060334
1677,-2.0,1.7000000000000002,0.8258077
1678,-2.0,1.8000000000000003,0.8477056
1679,-2.0,1.9000000000000004,0.87143946
1680,-2.0,2.0,0.8967314


==> num_results/Ising/table_J_over_theta_trainedKL_NONextrinsic_feedDGR1msgs.csv <==
,J,theta,KL
0,2.0,-2.0,9.492575e-05
1,2.0,-1.9,9.2383576e-05
2,2.0,-1.8,8.585295e-05
3,2.0,-1.7,7.490188e-05
4,2.0,-1.6,5.996548e-05
5,2.0,-1.5,4.1590196e-05
6,2.0,-1.4,2.219492e-05
7,2.0,-1.2999999999999998,5.4861885e-06
8,2.0,-1.2,1.0355616e-06
9,2.0,-1.1,3.255388e-05
10,2.0,-1.0,0.00015359803
11,2.0,-0.8999999999999999,0.00047963357
12,2.0,-0.7999999999999998,0.0012560552
13,2.0,-0.7,0.0029629548
14,2.0,-0.5999999999999999,0.006489954
15,2.0,-0.5,0.012614669
16,2.0,-0.3999999999999999,0.018319167
17,2.0,-0.2999999999999998,0.0037381714
18,2.0,-0.19999999999999996,0.012005713
19,2.0,-0.09999999999999987,0.08807102
20,2.0,0.0,0.1397724
21,2.0,0.10000000000000009,0.11288503
22,2.0,0.20000000000000018,0.060592882
23,2.0,0.30000000000000027,0.021399468
24,2.0,0.40000000000000036,0.0019874256
25,2.0,0.5,0.006176077
26,2.0,0.6000000000000001,0.079251945
27,2.0,0.7000000000000002,0.49035275
28,2.0,0.8000000000000003,0.15584746
29,2.0,0.9000000000000004,0.00031961245
30,2.0,1.0,3.5622215e-06
31,2.0,1.1,2.5854097e-06
32,2.0,1.2000000000000002,5.0671813e-05
33,2.0,1.3000000000000003,0.000133631
34,2.0,1.4000000000000004,0.00022248263
35,2.0,1.5,0.00030669774
36,2.0,1.6,0.00038181822
37,2.0,1.7000000000000002,0.00044575587
38,2.0,1.8000000000000003,0.0004964442
39,2.0,1.9000000000000004,0.00053243607
40,2.0,2.0,0.00055348343
41,1.9,-2.0,9.280783e-05
42,1.9,-1.9,9.20887e-05
43,1.9,-1.8,8.726417e-05
44,1.9,-1.7,7.784811e-05
45,1.9,-1.6,6.344389e-05
46,1.9,-1.5,4.5027562e-05
47,1.9,-1.4,2.4407149e-05
48,1.9,-1.2999999999999998,6.1201863e-06
49,1.9,-1.2,6.5983113e-07
50,1.9,-1.1,3.0488904e-05
51,1.9,-1.0,0.00014882616
52,1.9,-0.8999999999999999,0.00047097442
53,1.9,-0.7999999999999998,0.0012515727
54,1.9,-0.7,0.0029799927
55,1.9,-0.5999999999999999,0.006669786
56,1.9,-0.5,0.0136997225
57,1.9,-0.3999999999999999,0.023730159
58,1.9,-0.2999999999999998,0.015584562
59,1.9,-0.19999999999999996,0.00010163337
60,1.9,-0.09999999999999987,0.045468252
61,1.9,0.0,0.11983894
62,1.9,0.10000000000000009,0.12741506
63,1.9,0.20000000000000018,0.08861011
64,1.9,0.30000000000000027,0.048652217
65,1.9,0.40000000000000036,0.019776696
66,1.9,0.5,0.0054614944
67,1.9,0.6000000000000001,0.0003845098
68,1.9,0.7000000000000002,0.0010906789
69,1.9,0.8000000000000003,0.022958368
70,1.9,0.9000000000000004,0.0004562583
71,1.9,1.0,4.5372872e-07
72,1.9,1.1,9.674521e-06
73,1.9,1.2000000000000002,6.82128e-05
74,1.9,1.3000000000000003,0.00015937442
75,1.9,1.4000000000000004,0.0002558365
76,1.9,1.5,0.00034523557
77,1.9,1.6,0.0004227937
78,1.9,1.7000000000000002,0.00048561313
79,1.9,1.8000000000000003,0.0005316147
80,1.9,1.9000000000000004,0.00056046154
81,1.9,2.0,0.0005733884
82,1.8,-2.0,8.813759e-05
83,1.8,-1.9,8.901897e-05
84,1.8,-1.8,8.612627e-05
85,1.8,-1.7,7.8618854e-05
86,1.8,-1.6,6.573497e-05
87,1.8,-1.5,4.7937083e-05
88,1.8,-1.4,2.709941e-05
89,1.8,-1.2999999999999998,7.700044e-06
90,1.8,-1.2,3.0217052e-07
91,1.8,-1.1,2.8588984e-05
92,1.8,-1.0,0.00014386704
93,1.8,-0.8999999999999999,0.0004606626
94,1.8,-0.7999999999999998,0.0012246864
95,1.8,-0.7,0.002949129
96,1.8,-0.5999999999999999,0.006616704
97,1.8,-0.5,0.014055086
98,1.8,-0.3999999999999999,0.024837911
99,1.8,-0.2999999999999998,0.024608627
100,1.8,-0.19999999999999996,0.002747938
101,1.8,-0.09999999999999987,0.020500872
102,1.8,0.0,0.0938774
103,1.8,0.10000000000000009,0.12516636
104,1.8,0.20000000000000018,0.10025804
105,1.8,0.30000000000000027,0.055929586
106,1.8,0.40000000000000036,0.02403066
107,1.8,0.5,0.009447365
108,1.8,0.6000000000000001,0.0030445433
109,1.8,0.7000000000000002,0.0005115662
110,1.8,0.8000000000000003,4.1191117e-05
111,1.8,0.9000000000000004,0.00045737816
112,1.8,1.0,1.8330262e-05
113,1.8,1.1,2.6444395e-05
114,1.8,1.2000000000000002,9.267681e-05
115,1.8,1.3000000000000003,0.0001910994
116,1.8,1.4000000000000004,0.0002938831
117,1.8,1.5,0.0003870236
118,1.8,1.6,0.00046418078
119,1.8,1.7000000000000002,0.0005223965
120,1.8,1.8000000000000003,0.0005608207
121,1.8,1.9000000000000004,0.00058068545
122,1.8,2.0,0.00058515155
123,1.7,-2.0,8.12278e-05
124,1.7,-1.9,8.302815e-05
125,1.7,-1.8,8.1934355e-05
126,1.7,-1.7,7.6615645e-05
127,1.7,-1.6,6.586917e-05
128,1.7,-1.5,4.9574803e-05
129,1.7,-1.4,2.9298997e-05
130,1.7,-1.2999999999999998,9.338815e-06
131,1.7,-1.2,3.2749085e-08
132,1.7,-1.1,2.4851375e-05
133,1.7,-1.0,0.00013557688
134,1.7,-0.8999999999999999,0.00043919013
135,1.7,-0.7999999999999998,0.0011777788
136,1.7,-0.7,0.0028585554
137,1.7,-0.5999999999999999,0.0064476756
138,1.7,-0.5,0.013642723
139,1.7,-0.3999999999999999,0.025773343
140,1.7,-0.2999999999999998,0.032340884
141,1.7,-0.19999999999999996,0.007694546
142,1.7,-0.09999999999999987,0.007849909
143,1.7,0.0,0.06780813
144,1.7,0.10000000000000009,0.111578085
145,1.7,0.20000000000000018,0.101024054
146,1.7,0.30000000000000027,0.055966027
147,1.7,0.40000000000000036,0.025910638
148,1.7,0.5,0.010780452
149,1.7,0.6000000000000001,0.0037634391
150,1.7,0.7000000000000002,0.0010108091
151,1.7,0.8000000000000003,0.00010945136
152,1.7,0.9000000000000004,3.5660865e-05
153,1.7,1.0,7.287692e-05
154,1.7,1.1,6.2289764e-05
155,1.7,1.2000000000000002,0.00012885043
156,1.7,1.3000000000000003,0.00023086254
157,1.7,1.4000000000000004,0.00033671735
158,1.7,1.5,0.0004297074
159,1.7,1.6,0.0005023601
160,1.7,1.7000000000000002,0.00055234315
161,1.7,1.8000000000000003,0.0005806604
162,1.7,1.9000000000000004,0.0005910725
163,1.7,2.0,0.00058880204
164,1.6,-2.0,7.2022944e-05
165,1.6,-1.9,7.416745e-05
166,1.6,-1.8,7.42344e-05
167,1.6,-1.7,7.094464e-05
168,1.6,-1.6,6.282393e-05
169,1.6,-1.5,4.8957318e-05
170,1.6,-1.4,3.0171323e-05
171,1.6,-1.2999999999999998,1.0577911e-05
172,1.6,-1.2,1.0221265e-07
173,1.6,-1.1,2.0868705e-05
174,1.6,-1.0,0.00012316421
175,1.6,-0.8999999999999999,0.0004106419
176,1.6,-0.7999999999999998,0.0011114886
177,1.6,-0.7,0.0027349256
178,1.6,-0.5999999999999999,0.0061379867
179,1.6,-0.5,0.012830559
180,1.6,-0.3999999999999999,0.024826936
181,1.6,-0.2999999999999998,0.033841603
182,1.6,-0.19999999999999996,0.01056155
183,1.6,-0.09999999999999987,0.0024465248
184,1.6,0.0,0.045322344
185,1.6,0.10000000000000009,0.091127805
186,1.6,0.20000000000000018,0.09397533
187,1.6,0.30000000000000027,0.05358106
188,1.6,0.40000000000000036,0.025552716
189,1.6,0.5,0.010247948
190,1.6,0.6000000000000001,0.0037514127
191,1.6,0.7000000000000002,0.0011519545
192,1.6,0.8000000000000003,0.00021924917
193,1.6,0.9000000000000004,8.0792233e-07
194,1.6,1.0,9.762452e-05
195,1.6,1.1,0.0001334374
196,1.6,1.2000000000000002,0.00018459879
197,1.6,1.3000000000000003,0.00028223163
198,1.6,1.4000000000000004,0.0003837758
199,1.6,1.5,0.000469936
200,1.6,1.6,0.00053286523
201,1.6,1.7000000000000002,0.0005712807
202,1.6,1.8000000000000003,0.0005890413
203,1.6,1.9000000000000004,0.00059178856
204,1.6,2.0,0.0005846068
205,1.5,-2.0,6.1021612e-05
206,1.5,-1.9,6.285909e-05
207,1.5,-1.8,6.328154e-05
208,1.5,-1.7,6.131361e-05
209,1.5,-1.6,5.5676966e-05
210,1.5,-1.5,4.489604e-05
211,1.5,-1.4,2.8930794e-05
212,1.5,-1.2999999999999998,1.1052231e-05
213,1.5,-1.2,8.534698e-08
214,1.5,-1.1,1.6659287e-05
215,1.5,-1.0,0.00010818709
216,1.5,-0.8999999999999999,0.0003754946
217,1.5,-0.7999999999999998,0.0010153134
218,1.5,-0.7,0.0025188127
219,1.5,-0.5999999999999999,0.0056354445
220,1.5,-0.5,0.011743922
221,1.5,-0.3999999999999999,0.02249212
222,1.5,-0.2999999999999998,0.030356053
223,1.5,-0.19999999999999996,0.010437045
224,1.5,-0.09999999999999987,0.0005978942
225,1.5,0.0,0.028033651
226,1.5,0.10000000000000009,0.06785411
227,1.5,0.20000000000000018,0.08087203
228,1.5,0.30000000000000027,0.04899337
229,1.5,0.40000000000000036,0.023268782
230,1.5,0.5,0.009259775
231,1.5,0.6000000000000001,0.003482051
232,1.5,0.7000000000000002,0.0010546577
233,1.5,0.8000000000000003,0.0001673412
234,1.5,0.9000000000000004,4.0692976e-07
235,1.5,1.0,0.00010279968
236,1.5,1.1,0.00025158687
237,1.5,1.2000000000000002,0.00027420511
238,1.5,1.3000000000000003,0.00035074973
239,1.5,1.4000000000000004,0.00043439827
240,1.5,1.5,0.000503981
241,1.5,1.6,0.00055146136
242,1.5,1.7000000000000002,0.00057707645
243,1.5,1.8000000000000003,0.0005857007
244,1.5,1.9000000000000004,0.00058293034
245,1.5,2.0,0.0005731926
246,1.4,-2.0,4.8489554e-05
247,1.4,-1.9,4.9720944e-05
248,1.4,-1.8,4.9876206e-05
249,1.4,-1.7,4.8494465e-05
250,1.4,-1.6,4.455213e-05
251,1.4,-1.5,3.6857222e-05
252,1.4,-1.4,2.4834022e-05
253,1.4,-1.2999999999999998,1.0148837e-05
254,1.4,-1.2,1.5617843e-07
255,1.4,-1.1,1.2390323e-05
256,1.4,-1.0,8.907735e-05
257,1.4,-0.8999999999999999,0.00032938668
258,1.4,-0.7999999999999998,0.00087333424
259,1.4,-0.7,0.002188081
260,1.4,-0.5999999999999999,0.004860986
261,1.4,-0.5,0.010030637
262,1.4,-0.3999999999999999,0.019020237
263,1.4,-0.2999999999999998,0.022768714
264,1.4,-0.19999999999999996,0.007897818
265,1.4,-0.09999999999999987,0.00013677031
266,1.4,0.0,0.015999764
267,1.4,0.10000000000000009,0.045316625
268,1.4,0.20000000000000018,0.06338121
269,1.4,0.30000000000000027,0.042380504
270,1.4,0.40000000000000036,0.019882731
271,1.4,0.5,0.007788857
272,1.4,0.6000000000000001,0.0028396714
273,1.4,0.7000000000000002,0.00068445154
274,1.4,0.8000000000000003,6.6473265e-05
275,1.4,0.9000000000000004,1.6088656e-05
276,1.4,1.0,0.00015422565
277,1.4,1.1,0.00033650012
278,1.4,1.2000000000000002,0.0004101831
279,1.4,1.3000000000000003,0.00044536608
280,1.4,1.4000000000000004,0.0004899928
281,1.4,1.5,0.00053011486
282,1.4,1.6,0.000557423
283,1.4,1.7000000000000002,0.00057011953
284,1.4,1.8000000000000003,0.00057141855
285,1.4,1.9000000000000004,0.00056528253
286,1.4,2.0,0.00055455003
287,1.2999999999999998,-2.0,3.4930028e-05
288,1.2999999999999998,-1.9,3.5127207e-05
289,1.2999999999999998,-1.8,3.4897028e-05
290,1.2999999999999998,-1.7,3.3638396e-05
291,1.2999999999999998,-1.6,3.0886848e-05
292,1.2999999999999998,-1.5,2.5854682e-05
293,1.2999999999999998,-1.4,1.7864932e-05
294,1.2999999999999998,-1.2999999999999998,7.5927674e-06
295,1.2999999999999998,-1.2,2.8085196e-07
296,1.2999999999999998,-1.1,7.948547e-06
297,1.2999999999999998,-1.0,6.449483e-05
298,1.2999999999999998,-0.8999999999999999,0.00025478145
299,1.2999999999999998,-0.7999999999999998,0.0006644726
300,1.2999999999999998,-0.7,0.0017061918
301,1.2999999999999998,-0.5999999999999999,0.0037347921
302,1.2999999999999998,-0.5,0.007600306
303,1.2999999999999998,-0.3999999999999999,0.013951214
304,1.2999999999999998,-0.2999999999999998,0.012438554
305,1.2999999999999998,-0.19999999999999996,0.0042279065
306,1.2999999999999998,-0.09999999999999987,8.3334744e-05
307,1.2999999999999998,0.0,0.008352853
308,1.2999999999999998,0.10000000000000009,0.026243173
309,1.2999999999999998,0.20000000000000018,0.04377553
310,1.2999999999999998,0.30000000000000027,0.034100264
311,1.2999999999999998,0.40000000000000036,0.015694425
312,1.2999999999999998,0.5,0.0058494518
313,1.2999999999999998,0.6000000000000001,0.0017796988
314,1.2999999999999998,0.7000000000000002,0.00029982347
315,1.2999999999999998,0.8000000000000003,2.228655e-06
316,1.2999999999999998,0.9000000000000004,7.6177355e-05
317,1.2999999999999998,1.0,0.0002563774
318,1.2999999999999998,1.1,0.00043781265
319,1.2999999999999998,1.2000000000000002,0.00057388656
320,1.2999999999999998,1.3000000000000003,0.0005776838
321,1.2999999999999998,1.4000000000000004,0.00055473845
322,1.2999999999999998,1.5,0.00055267825
323,1.2999999999999998,1.6,0.000553893
324,1.2999999999999998,1.7000000000000002,0.0005526752
325,1.2999999999999998,1.8000000000000003,0.00054755993
326,1.2999999999999998,1.9000000000000004,0.00053925015
327,1.2999999999999998,2.0,0.00052831887
328,1.2,-2.0,2.1204469e-05
329,1.2,-1.9,2.062344e-05
330,1.2,-1.8,1.979887e-05
331,1.2,-1.7,1.8548046e-05
332,1.2,-1.6,1.6805909e-05
333,1.2,-1.5,1.383702e-05
334,1.2,-1.4,9.6297335e-06
335,1.2,-1.2999999999999998,4.042784e-06
336,1.2,-1.2,1.747394e-07
337,1.2,-1.1,3.2759854e-06
338,1.2,-1.0,3.3756398e-05
339,1.2,-0.8999999999999999,0.00015386354
340,1.2,-0.7999999999999998,0.00038010045
341,1.2,-0.7,0.0010582679
342,1.2,-0.5999999999999999,0.002266657
343,1.2,-0.5,0.0047106906
344,1.2,-0.3999999999999999,0.0077942377
345,1.2,-0.2999999999999998,0.0046171285
346,1.2,-0.19999999999999996,0.0010584928
347,1.2,-0.09999999999999987,0.00021583587
348,1.2,0.0,0.003920287
349,1.2,0.10000000000000009,0.0122403875
350,1.2,0.20000000000000018,0.025011063
351,1.2,0.30000000000000027,0.02485792
352,1.2,0.40000000000000036,0.010969451
353,1.2,0.5,0.0035920152
354,1.2,0.6000000000000001,0.0007261778
355,1.2,0.7000000000000002,2.5397865e-05
356,1.2,0.8000000000000003,5.894329e-05
357,1.2,0.9000000000000004,0.00026500743
358,1.2,1.0,0.0004981661
359,1.2,1.1,0.00066766696
360,1.2,1.2000000000000002,0.00075934245
361,1.2,1.3000000000000003,0.00075133087
362,1.2,1.4000000000000004,0.0006450909
363,1.2,1.5,0.00058032037
364,1.2,1.6,0.00054873567
365,1.2,1.7000000000000002,0.00052956917
366,1.2,1.8000000000000003,0.0005170107
367,1.2,1.9000000000000004,0.00050572027
368,1.2,2.0,0.00049472816
369,1.1,-2.0,8.867042e-06
370,1.1,-1.9,8.061394e-06
371,1.1,-1.8,7.1205686e-06
372,1.1,-1.7,6.175149e-06
373,1.1,-1.6,5.14977e-06
374,1.1,-1.5,4.0755185e-06
375,1.1,-1.4,2.9194416e-06
376,1.1,-1.2999999999999998,1.3094977e-06
377,1.1,-1.2,3.8922008e-07
378,1.1,-1.1,7.1071554e-08
379,1.1,-1.0,4.212139e-06
380,1.1,-0.8999999999999999,4.2185187e-05
381,1.1,-0.7999999999999998,8.271728e-05
382,1.1,-0.7,0.00035580643
383,1.1,-0.5999999999999999,0.00075431494
384,1.1,-0.5,0.0018078601
385,1.1,-0.3999999999999999,0.003079325
386,1.1,-0.2999999999999998,0.0003291443
387,1.1,-0.19999999999999996,4.2296946e-05
388,1.1,-0.09999999999999987,0.00069241226
389,1.1,0.0,0.0015981197
390,1.1,0.10000000000000009,0.0037461258
391,1.1,0.20000000000000018,0.01017363
392,1.1,0.30000000000000027,0.015720688
393,1.1,0.40000000000000036,0.006262727
394,1.1,0.5,0.0014265347
395,1.1,0.6000000000000001,4.4734217e-05
396,1.1,0.7000000000000002,0.0001350008
397,1.1,0.8000000000000003,0.00045580114
398,1.1,0.9000000000000004,0.00079803145
399,1.1,1.0,0.000997165
400,1.1,1.1,0.0010463471
401,1.1,1.2000000000000002,0.0010066619
402,1.1,1.3000000000000003,0.000930121
403,1.1,1.4000000000000004,0.00078054034
404,1.1,1.5,0.00063397596
405,1.1,1.6,0.00055313733
406,1.1,1.7000000000000002,0.00050826167
407,1.1,1.8000000000000003,0.00048434018
408,1.1,1.9000000000000004,0.00046692998
409,1.1,2.0,0.00045409918
410,1.0,-2.0,1.0255935e-06
411,1.0,-1.9,5.21075e-07
412,1.0,-1.8,2.2310269e-07
413,1.0,-1.7,1.4475518e-07
414,1.0,-1.6,8.1039616e-08
415,1.0,-1.5,2.5465852e-08
416,1.0,-1.4,1.1191878e-07
417,1.0,-1.2999999999999998,3.4814002e-07
418,1.0,-1.2,2.3542088e-06
419,1.0,-1.1,1.2878736e-05
420,1.0,-1.0,2.0079315e-05
421,1.0,-0.8999999999999999,1.4273217e-05
422,1.0,-0.7999999999999998,5.403231e-05
423,1.0,-0.7,6.574206e-06
424,1.0,-0.5999999999999999,1.8626451e-08
425,1.0,-0.5,3.3970922e-05
426,1.0,-0.3999999999999999,1.7706305e-05
427,1.0,-0.2999999999999998,0.0015608221
428,1.0,-0.19999999999999996,0.0024608336
429,1.0,-0.09999999999999987,0.0017624721
430,1.0,0.0,0.0005252138
431,1.0,0.10000000000000009,0.0002445206
432,1.0,0.20000000000000018,0.0016453341
433,1.0,0.30000000000000027,0.0073335804
434,1.0,0.40000000000000036,0.0023941211
435,1.0,0.5,9.5239375e-05
436,1.0,0.6000000000000001,0.00035932194
437,1.0,0.7000000000000002,0.001105627
438,1.0,0.8000000000000003,0.0016364763
439,1.0,0.9000000000000004,0.0019455701
440,1.0,1.0,0.0018795801
441,1.0,1.1,0.0016318408
442,1.0,1.2000000000000002,0.0013799367
443,1.0,1.3000000000000003,0.0011683472
444,1.0,1.4000000000000004,0.00097511016
445,1.0,1.5,0.0007272811
446,1.0,1.6,0.00058930955
447,1.0,1.7000000000000002,0.00050250173
448,1.0,1.8000000000000003,0.0004571369
449,1.0,1.9000000000000004,0.0004270804
450,1.0,2.0,0.0004091545
451,0.8999999999999999,-2.0,1.9090803e-06
452,0.8999999999999999,-1.9,3.057321e-06
453,0.8999999999999999,-1.8,3.821151e-06
454,0.8999999999999999,-1.7,3.99103e-06
455,0.8999999999999999,-1.6,3.2760727e-06
456,0.8999999999999999,-1.5,1.434586e-06
457,0.8999999999999999,-1.4,1.1580414e-07
458,0.8999999999999999,-1.2999999999999998,2.0960288e-06
459,0.8999999999999999,-1.2,2.398272e-05
460,0.8999999999999999,-1.1,0.00011860492
461,0.8999999999999999,-1.0,0.00024785346
462,0.8999999999999999,-0.8999999999999999,0.00044686045
463,0.8999999999999999,-0.7999999999999998,0.0009630022
464,0.8999999999999999,-0.7,0.0014776927
465,0.8999999999999999,-0.5999999999999999,0.0012933761
466,0.8999999999999999,-0.5,0.0015998445
467,0.8999999999999999,-0.3999999999999999,0.0072655864
468,0.8999999999999999,-0.2999999999999998,0.01028971
469,0.8999999999999999,-0.19999999999999996,0.008791354
470,0.8999999999999999,-0.09999999999999987,0.003557995
471,0.8999999999999999,0.0,0.00011360645
472,0.8999999999999999,0.10000000000000009,0.00060397387
473,0.8999999999999999,0.20000000000000018,0.00036163256
474,0.8999999999999999,0.30000000000000027,0.0008611232
475,0.8999999999999999,0.40000000000000036,0.00022125803
476,0.8999999999999999,0.5,0.00053265877
477,0.8999999999999999,0.6000000000000001,0.002421001
478,0.8999999999999999,0.7000000000000002,0.00358995
479,0.8999999999999999,0.8000000000000003,0.004187651
480,0.8999999999999999,0.9000000000000004,0.0040525515
481,0.8999999999999999,1.0,0.0033610496
482,0.8999999999999999,1.1,0.0026684692
483,0.8999999999999999,1.2000000000000002,0.002060154
484,0.8999999999999999,1.3000000000000003,0.0015682684
485,0.8999999999999999,1.4000000000000004,0.001208617
486,0.8999999999999999,1.5,0.0009134189
487,0.8999999999999999,1.6,0.0006815314
488,0.8999999999999999,1.7000000000000002,0.0005370155
489,0.8999999999999999,1.8000000000000003,0.0004498292
490,0.8999999999999999,1.9000000000000004,0.00039431688
491,0.8999999999999999,2.0,0.0003647263
492,0.7999999999999998,-2.0,1.6608014e-05
493,0.7999999999999998,-1.9,2.0648004e-05
494,0.7999999999999998,-1.8,2.0057603e-05
495,0.7999999999999998,-1.7,1.6241713e-05
496,0.7999999999999998,-1.6,8.9978275e-06
497,0.7999999999999998,-1.5,1.3253884e-06
498,0.7999999999999998,-1.4,2.631743e-06
499,0.7999999999999998,-1.2999999999999998,3.7494814e-05
500,0.7999999999999998,-1.2,0.00018097972
501,0.7999999999999998,-1.1,0.00060188153
502,0.7999999999999998,-1.0,0.001131049
503,0.7999999999999998,-0.8999999999999999,0.0024518995
504,0.7999999999999998,-0.7999999999999998,0.0036935955
505,0.7999999999999998,-0.7,0.005967157
506,0.7999999999999998,-0.5999999999999999,0.008018827
507,0.7999999999999998,-0.5,0.011919495
508,0.7999999999999998,-0.3999999999999999,0.025542742
509,0.7999999999999998,-0.2999999999999998,0.02634538
510,0.7999999999999998,-0.19999999999999996,0.018323645
511,0.7999999999999998,-0.09999999999999987,0.005952142
512,0.7999999999999998,0.0,5.543232e-06
513,0.7999999999999998,0.10000000000000009,0.0033822209
514,0.7999999999999998,0.20000000000000018,0.0054448694
515,0.7999999999999998,0.30000000000000027,0.0012156591
516,0.7999999999999998,0.40000000000000036,0.00065429136
517,0.7999999999999998,0.5,0.0033451617
518,0.7999999999999998,0.6000000000000001,0.0066313064
519,0.7999999999999998,0.7000000000000002,0.00810915
520,0.7999999999999998,0.8000000000000003,0.008414557
521,0.7999999999999998,0.9000000000000004,0.00741144
522,0.7999999999999998,1.0,0.005873319
523,0.7999999999999998,1.1,0.0044354307
524,0.7999999999999998,1.2000000000000002,0.003176595
525,0.7999999999999998,1.3000000000000003,0.0022867024
526,0.7999999999999998,1.4000000000000004,0.0016816242
527,0.7999999999999998,1.5,0.0012594752
528,0.7999999999999998,1.6,0.00088924565
529,0.7999999999999998,1.7000000000000002,0.00064851984
530,0.7999999999999998,1.8000000000000003,0.00049074774
531,0.7999999999999998,1.9000000000000004,0.00038446975
532,0.7999999999999998,2.0,0.00033057103
533,0.7,-2.0,4.8201706e-05
534,0.7,-1.9,4.975256e-05
535,0.7,-1.8,3.952399e-05
536,0.7,-1.7,1.9003317e-05
537,0.7,-1.6,2.0805164e-06
538,0.7,-1.5,8.716423e-06
539,0.7,-1.4,7.867551e-05
540,0.7,-1.2999999999999998,0.00033940596
541,0.7,-1.2,0.00093731727
542,0.7,-1.1,0.0021624016
543,0.7,-1.0,0.0038008299
544,0.7,-0.8999999999999999,0.007052768
545,0.7,-0.7999999999999998,0.009118114
546,0.7,-0.7,0.012916006
547,0.7,-0.5999999999999999,0.018085431
548,0.7,-0.5,0.042302076
549,0.7,-0.3999999999999999,0.051317096
550,0.7,-0.2999999999999998,0.046312764
551,0.7,-0.19999999999999996,0.028918967
552,0.7,-0.09999999999999987,0.008470498
553,0.7,0.0,7.83056e-06
554,0.7,0.10000000000000009,0.0070101023
555,0.7,0.20000000000000018,0.014218144
556,0.7,0.30000000000000027,0.008918023
557,0.7,0.40000000000000036,0.004002206
558,0.7,0.5,0.007983683
559,0.7,0.6000000000000001,0.012295298
560,0.7,0.7000000000000002,0.014068823
561,0.7,0.8000000000000003,0.013979653
562,0.7,0.9000000000000004,0.011978517
563,0.7,1.0,0.009657798
564,0.7,1.1,0.0071617486
565,0.7,1.2000000000000002,0.0051854053
566,0.7,1.3000000000000003,0.0036980356
567,0.7,1.4000000000000004,0.002602026
568,0.7,1.5,0.0018453295
569,0.7,1.6,0.0013413571
570,0.7,1.7000000000000002,0.00093055074
571,0.7,1.8000000000000003,0.0006232549
572,0.7,1.9000000000000004,0.00042903592
573,0.7,2.0,0.00032515684
574,0.5999999999999999,-2.0,7.9238496e-05
575,0.5999999999999999,-1.9,4.9739378e-05
576,0.5999999999999999,-1.8,2.5290414e-05
577,0.5999999999999999,-1.7,-8.469215e-08
578,0.5999999999999999,-1.6,4.693668e-05
579,0.5999999999999999,-1.5,0.0002375081
580,0.5999999999999999,-1.4,0.0007241139
581,0.5999999999999999,-1.2999999999999998,0.0017589787
582,0.5999999999999999,-1.2,0.0033482136
583,0.5999999999999999,-1.1,0.005890482
584,0.5999999999999999,-1.0,0.009108689
585,0.5999999999999999,-0.8999999999999999,0.013259891
586,0.5999999999999999,-0.7999999999999998,0.019458886
587,0.5999999999999999,-0.7,0.027681913
588,0.5999999999999999,-0.5999999999999999,0.045944758
589,0.5999999999999999,-0.5,0.074110605
590,0.5999999999999999,-0.3999999999999999,0.07660488
591,0.5999999999999999,-0.2999999999999998,0.06349332
592,0.5999999999999999,-0.19999999999999996,0.03709929
593,0.5999999999999999,-0.09999999999999987,0.010282535
594,0.5999999999999999,0.0,3.0964613e-05
595,0.5999999999999999,0.10000000000000009,0.009897154
596,0.5999999999999999,0.20000000000000018,0.02257311
597,0.5999999999999999,0.30000000000000027,0.019724354
598,0.5999999999999999,0.40000000000000036,0.007976893
599,0.5999999999999999,0.5,0.012228193
600,0.5999999999999999,0.6000000000000001,0.017219808
601,0.5999999999999999,0.7000000000000002,0.019603672
602,0.5999999999999999,0.8000000000000003,0.019534115
603,0.5999999999999999,0.9000000000000004,0.017373381
604,0.5999999999999999,1.0,0.014369503
605,0.5999999999999999,1.1,0.011105684
606,0.5999999999999999,1.2000000000000002,0.008349311
607,0.5999999999999999,1.3000000000000003,0.0060203355
608,0.5999999999999999,1.4000000000000004,0.0043687387
609,0.5999999999999999,1.5,0.0031241332
610,0.5999999999999999,1.6,0.0022250058
611,0.5999999999999999,1.7000000000000002,0.0015137228
612,0.5999999999999999,1.8000000000000003,0.0009664991
613,0.5999999999999999,1.9000000000000004,0.0005783539
614,0.5999999999999999,2.0,0.00038253987
615,0.5,-2.0,4.762679e-05
616,0.5,-1.9,2.012821e-06
617,0.5,-1.8,1.8961844e-05
618,0.5,-1.7,0.00021226925
619,0.5,-1.6,0.0007334938
620,0.5,-1.5,0.0016702614
621,0.5,-1.4,0.003409179
622,0.5,-1.2999999999999998,0.005734223
623,0.5,-1.2,0.008331208
624,0.5,-1.1,0.012646151
625,0.5,-1.0,0.015929554
626,0.5,-0.8999999999999999,0.021066582
627,0.5,-0.7999999999999998,0.027751375
628,0.5,-0.7,0.04963067
629,0.5,-0.5999999999999999,0.085300006
630,0.5,-0.5,0.094078496
631,0.5,-0.3999999999999999,0.08987799
632,0.5,-0.2999999999999998,0.06999179
633,0.5,-0.19999999999999996,0.03898559
634,0.5,-0.09999999999999987,0.010425057
635,0.5,0.0,4.3086708e-05
636,0.5,0.10000000000000009,0.010668382
637,0.5,0.20000000000000018,0.026073065
638,0.5,0.30000000000000027,0.026828445
639,0.5,0.40000000000000036,0.0117150135
640,0.5,0.5,0.013043486
641,0.5,0.6000000000000001,0.0185194
642,0.5,0.7000000000000002,0.022062108
643,0.5,0.8000000000000003,0.02291182
644,0.5,0.9000000000000004,0.021704951
645,0.5,1.0,0.018921275
646,0.5,1.1,0.015711762
647,0.5,1.2000000000000002,0.012485817
648,0.5,1.3000000000000003,0.009727456
649,0.5,1.4000000000000004,0.0073178615
650,0.5,1.5,0.005347294
651,0.5,1.6,0.0038212948
652,0.5,1.7000000000000002,0.0026928806
653,0.5,1.8000000000000003,0.0016994977
654,0.5,1.9000000000000004,0.0010017486
655,0.5,2.0,0.00059825554
656,0.3999999999999999,-2.0,3.223738e-05
657,0.3999999999999999,-1.9,0.0003049916
658,0.3999999999999999,-1.8,0.00088067167
659,0.3999999999999999,-1.7,0.0019829273
660,0.3999999999999999,-1.6,0.0037432108
661,0.3999999999999999,-1.5,0.006449961
662,0.3999999999999999,-1.4,0.009498951
663,0.3999999999999999,-1.2999999999999998,0.012439559
664,0.3999999999999999,-1.2,0.015960092
665,0.3999999999999999,-1.1,0.019286074
666,0.3999999999999999,-1.0,0.023891747
667,0.3999999999999999,-0.8999999999999999,0.030064888
668,0.3999999999999999,-0.7999999999999998,0.045465752
669,0.3999999999999999,-0.7,0.084493585
670,0.3999999999999999,-0.5999999999999999,0.0934801
671,0.3999999999999999,-0.5,0.09429747
672,0.3999999999999999,-0.3999999999999999,0.08376357
673,0.3999999999999999,-0.2999999999999998,0.061515205
674,0.3999999999999999,-0.19999999999999996,0.03271813
675,0.3999999999999999,-0.09999999999999987,0.008452691
676,0.3999999999999999,0.0,3.9421022e-05
677,0.3999999999999999,0.10000000000000009,0.008798674
678,0.3999999999999999,0.20000000000000018,0.022353128
679,0.3999999999999999,0.30000000000000027,0.025098793
680,0.3999999999999999,0.40000000000000036,0.01343191
681,0.3999999999999999,0.5,0.009299589
682,0.3999999999999999,0.6000000000000001,0.014617423
683,0.3999999999999999,0.7000000000000002,0.01947977
684,0.3999999999999999,0.8000000000000003,0.022025388
685,0.3999999999999999,0.9000000000000004,0.02278499
686,0.3999999999999999,1.0,0.021494893
687,0.3999999999999999,1.1,0.019341009
688,0.3999999999999999,1.2000000000000002,0.01683861
689,0.3999999999999999,1.3000000000000003,0.014021467
690,0.3999999999999999,1.4000000000000004,0.011208601
691,0.3999999999999999,1.5,0.008626105
692,0.3999999999999999,1.6,0.006410666
693,0.3999999999999999,1.7000000000000002,0.004619809
694,0.3999999999999999,1.8000000000000003,0.0031498955
695,0.3999999999999999,1.9000000000000004,0.0019802044
696,0.3999999999999999,2.0,0.0012017689
697,0.2999999999999998,-2.0,0.0013451141
698,0.2999999999999998,-1.9,0.002967781
699,0.2999999999999998,-1.8,0.0052527487
700,0.2999999999999998,-1.7,0.00761816
701,0.2999999999999998,-1.6,0.011167461
702,0.2999999999999998,-1.5,0.01461483
703,0.2999999999999998,-1.4,0.017638959
704,0.2999999999999998,-1.2999999999999998,0.020347327
705,0.2999999999999998,-1.2,0.02285054
706,0.2999999999999998,-1.1,0.023899902
707,0.2999999999999998,-1.0,0.027449448
708,0.2999999999999998,-0.8999999999999999,0.04517182
709,0.2999999999999998,-0.7999999999999998,0.07675148
710,0.2999999999999998,-0.7,0.08153544
711,0.2999999999999998,-0.5999999999999999,0.08143672
712,0.2999999999999998,-0.5,0.074950114
713,0.2999999999999998,-0.3999999999999999,0.06138296
714,0.2999999999999998,-0.2999999999999998,0.042003654
715,0.2999999999999998,-0.19999999999999996,0.021052942
716,0.2999999999999998,-0.09999999999999987,0.0051876083
717,0.2999999999999998,0.0,2.6077032e-05
718,0.2999999999999998,0.10000000000000009,0.0053024516
719,0.2999999999999998,0.20000000000000018,0.013634302
720,0.2999999999999998,0.30000000000000027,0.015828826
721,0.2999999999999998,0.40000000000000036,0.008934064
722,0.2999999999999998,0.5,0.00340496
723,0.2999999999999998,0.6000000000000001,0.0073076636
724,0.2999999999999998,0.7000000000000002,0.012281271
725,0.2999999999999998,0.8000000000000003,0.0163505
726,0.2999999999999998,0.9000000000000004,0.019184034
727,0.2999999999999998,1.0,0.02021385
728,0.2999999999999998,1.1,0.02020853
729,0.2999999999999998,1.2000000000000002,0.019172179
730,0.2999999999999998,1.3000000000000003,0.017317116
731,0.2999999999999998,1.4000000000000004,0.014953742
732,0.2999999999999998,1.5,0.012369612
733,0.2999999999999998,1.6,0.00981129
734,0.2999999999999998,1.7000000000000002,0.0075578615
735,0.2999999999999998,1.8000000000000003,0.005732674
736,0.2999999999999998,1.9000000000000004,0.004019824
737,0.2999999999999998,2.0,0.0025848136
738,0.19999999999999996,-2.0,0.0071944073
739,0.19999999999999996,-1.9,0.010587101
740,0.19999999999999996,-1.8,0.014446391
741,0.19999999999999996,-1.7,0.0174237
742,0.19999999999999996,-1.6,0.020296423
743,0.19999999999999996,-1.5,0.022768648
744,0.19999999999999996,-1.4,0.023841698
745,0.19999999999999996,-1.2999999999999998,0.024519041
746,0.19999999999999996,-1.2,0.025547646
747,0.19999999999999996,-1.1,0.03025648
748,0.19999999999999996,-1.0,0.0400641
749,0.19999999999999996,-0.8999999999999999,0.0655284
750,0.19999999999999996,-0.7999999999999998,0.06547387
751,0.19999999999999996,-0.7,0.062429577
752,0.19999999999999996,-0.5999999999999999,0.056136407
753,0.19999999999999996,-0.5,0.046659276
754,0.19999999999999996,-0.3999999999999999,0.034656648
755,0.19999999999999996,-0.2999999999999998,0.02164574
756,0.19999999999999996,-0.19999999999999996,0.009998925
757,0.19999999999999996,-0.09999999999999987,0.0023011118
758,0.19999999999999996,0.0,1.1220574e-05
759,0.19999999999999996,0.10000000000000009,0.0021573901
760,0.19999999999999996,0.20000000000000018,0.0053760484
761,0.19999999999999996,0.30000000000000027,0.0059146658
762,0.19999999999999996,0.40000000000000036,0.0027343556
763,0.19999999999999996,0.5,8.664653e-05
764,0.19999999999999996,0.6000000000000001,0.0010470897
765,0.19999999999999996,0.7000000000000002,0.0040713847
766,0.19999999999999996,0.8000000000000003,0.00792614
767,0.19999999999999996,0.9000000000000004,0.011678064
768,0.19999999999999996,1.0,0.014574976
769,0.19999999999999996,1.1,0.016660456
770,0.19999999999999996,1.2000000000000002,0.017650466
771,0.19999999999999996,1.3000000000000003,0.017606441
772,0.19999999999999996,1.4000000000000004,0.016673695
773,0.19999999999999996,1.5,0.015124429
774,0.19999999999999996,1.6,0.013382396
775,0.19999999999999996,1.7000000000000002,0.011426296
776,0.19999999999999996,1.8000000000000003,0.00938099
777,0.19999999999999996,1.9000000000000004,0.00725835
778,0.19999999999999996,2.0,0.005144825
779,0.09999999999999987,-2.0,0.018181045
780,0.09999999999999987,-1.9,0.02187969
781,0.09999999999999987,-1.8,0.024490468
782,0.09999999999999987,-1.7,0.025837138
783,0.09999999999999987,-1.6,0.026413213
784,0.09999999999999987,-1.5,0.026392803
785,0.09999999999999987,-1.4,0.026215028
786,0.09999999999999987,-1.2999999999999998,0.028139833
787,0.09999999999999987,-1.2,0.03024828
788,0.09999999999999987,-1.1,0.03513465
789,0.09999999999999987,-1.0,0.052511804
790,0.09999999999999987,-0.8999999999999999,0.049029283
791,0.09999999999999987,-0.7999999999999998,0.043938365
792,0.09999999999999987,-0.7,0.037502296
793,0.09999999999999987,-0.5999999999999999,0.030111205
794,0.09999999999999987,-0.5,0.02230176
795,0.09999999999999987,-0.3999999999999999,0.014753848
796,0.09999999999999987,-0.2999999999999998,0.0082280785
797,0.09999999999999987,-0.19999999999999996,0.003418699
798,0.09999999999999987,-0.09999999999999987,0.00072295964
799,0.09999999999999987,0.0,1.3411045e-06
800,0.09999999999999987,0.10000000000000009,0.00049025565
801,0.09999999999999987,0.20000000000000018,0.0010381266
802,0.09999999999999987,0.30000000000000027,0.0007548556
803,0.09999999999999987,0.40000000000000036,1.8313527e-05
804,0.09999999999999987,0.5,0.0016073361
805,0.09999999999999987,0.6000000000000001,0.00083165243
806,0.09999999999999987,0.7000000000000002,2.9034913e-05
807,0.09999999999999987,0.8000000000000003,0.001298435
808,0.09999999999999987,0.9000000000000004,0.003811296
809,0.09999999999999987,1.0,0.0067816805
810,0.09999999999999987,1.1,0.009707829
811,0.09999999999999987,1.2000000000000002,0.012152221
812,0.09999999999999987,1.3000000000000003,0.013881478
813,0.09999999999999987,1.4000000000000004,0.014896564
814,0.09999999999999987,1.5,0.015231207
815,0.09999999999999987,1.6,0.0149056725
816,0.09999999999999987,1.7000000000000002,0.014014287
817,0.09999999999999987,1.8000000000000003,0.012568282
818,0.09999999999999987,1.9000000000000004,0.010724631
819,0.09999999999999987,2.0,0.008615999
820,0.0,-2.0,0.028642084
821,0.0,-1.9,0.02987707
822,0.0,-1.8,0.030024724
823,0.0,-1.7,0.029104408
824,0.0,-1.6,0.030087508
825,0.0,-1.5,0.031030837
826,0.0,-1.4,0.030834775
827,0.0,-1.2999999999999998,0.030137308
828,0.0,-1.2,0.029783824
829,0.0,-1.1,0.039157588
830,0.0,-1.0,0.03416635
831,0.0,-0.8999999999999999,0.028652288
832,0.0,-0.7999999999999998,0.02295829
833,0.0,-0.7,0.017424341
834,0.0,-0.5999999999999999,0.012364771
835,0.0,-0.5,0.00804342
836,0.0,-0.3999999999999999,0.0046469644
837,0.0,-0.2999999999999998,0.002254635
838,0.0,-0.19999999999999996,0.00081953406
839,0.0,-0.09999999999999987,0.00016345084
840,0.0,0.0,1.7657876e-06
841,0.0,0.10000000000000009,1.692772e-05
842,0.0,0.20000000000000018,2.8386712e-06
843,0.0,0.30000000000000027,0.000114902854
844,0.0,0.40000000000000036,0.0012624636
845,0.0,0.5,0.005653687
846,0.0,0.6000000000000001,0.006711751
847,0.0,0.7000000000000002,0.0027612261
848,0.0,0.8000000000000003,0.0004562065
849,0.0,0.9000000000000004,4.894659e-05
850,0.0,1.0,0.0010293201
851,0.0,1.1,0.00289342
852,0.0,1.2000000000000002,0.005175166
853,0.0,1.3000000000000003,0.0075437557
854,0.0,1.4000000000000004,0.009701749
855,0.0,1.5,0.011479117
856,0.0,1.6,0.012735467
857,0.0,1.7000000000000002,0.013398372
858,0.0,1.8000000000000003,0.013345221
859,0.0,1.9000000000000004,0.012668805
860,0.0,2.0,0.011486569
861,-0.10000000000000009,-2.0,0.033223808
862,-0.10000000000000009,-1.9,0.034153122
863,-0.10000000000000009,-1.8,0.0347191
864,-0.10000000000000009,-1.7,0.033731893
865,-0.10000000000000009,-1.6,0.032433636
866,-0.10000000000000009,-1.5,0.03017784
867,-0.10000000000000009,-1.4,0.026942704
868,-0.10000000000000009,-1.2999999999999998,0.023833133
869,-0.10000000000000009,-1.2,0.027037272
870,-0.10000000000000009,-1.1,0.022127373
871,-0.10000000000000009,-1.0,0.01740022
872,-0.10000000000000009,-0.8999999999999999,0.013078511
873,-0.10000000000000009,-0.7999999999999998,0.009324733
874,-0.10000000000000009,-0.7,0.006238606
875,-0.10000000000000009,-0.5999999999999999,0.003855072
876,-0.10000000000000009,-0.5,0.0021488108
877,-0.10000000000000009,-0.3999999999999999,0.0010419339
878,-0.10000000000000009,-0.2999999999999998,0.00041572005
879,-0.10000000000000009,-0.19999999999999996,0.00012690574
880,-0.10000000000000009,-0.09999999999999987,3.0890107e-05
881,-0.10000000000000009,0.0,1.629442e-05
882,-0.10000000000000009,0.10000000000000009,5.77271e-05
883,-0.10000000000000009,0.20000000000000018,0.0003004372
884,-0.10000000000000009,0.30000000000000027,0.0011967048
885,-0.10000000000000009,0.40000000000000036,0.0037211627
886,-0.10000000000000009,0.5,0.009698331
887,-0.10000000000000009,0.6000000000000001,0.013525695
888,-0.10000000000000009,0.7000000000000002,0.009333156
889,-0.10000000000000009,0.8000000000000003,0.005094651
890,-0.10000000000000009,0.9000000000000004,0.0020191334
891,-0.10000000000000009,1.0,0.00039718673
892,-0.10000000000000009,1.1,1.0684133e-05
893,-0.10000000000000009,1.2000000000000002,0.0006040633
894,-0.10000000000000009,1.3000000000000003,0.001912877
895,-0.10000000000000009,1.4000000000000004,0.0036698412
896,-0.10000000000000009,1.5,0.005641589
897,-0.10000000000000009,1.6,0.0076008774
898,-0.10000000000000009,1.7000000000000002,0.009333417
899,-0.10000000000000009,1.8000000000000003,0.010657009
900,-0.10000000000000009,1.9000000000000004,0.011546706
901,-0.10000000000000009,2.0,0.011923926
902,-0.20000000000000018,-2.0,0.037370108
903,-0.20000000000000018,-1.9,0.0358397
904,-0.20000000000000018,-1.8,0.033481307
905,-0.20000000000000018,-1.7,0.030073985
906,-0.20000000000000018,-1.6,0.026477404
907,-0.20000000000000018,-1.5,0.02238997
908,-0.20000000000000018,-1.4,0.018283717
909,-0.20000000000000018,-1.2999999999999998,0.017375693
910,-0.20000000000000018,-1.2,0.01344718
911,-0.20000000000000018,-1.1,0.009996008
912,-0.20000000000000018,-1.0,0.0070987307
913,-0.20000000000000018,-0.8999999999999999,0.0047761537
914,-0.20000000000000018,-0.7999999999999998,0.003007397
915,-0.20000000000000018,-0.7,0.001740355
916,-0.20000000000000018,-0.5999999999999999,0.0009003058
917,-0.20000000000000018,-0.5,0.00039906055
918,-0.20000000000000018,-0.3999999999999999,0.00014223158
919,-0.20000000000000018,-0.2999999999999998,3.822893e-05
920,-0.20000000000000018,-0.19999999999999996,9.700656e-06
921,-0.20000000000000018,-0.09999999999999987,1.0214746e-05
922,-0.20000000000000018,0.0,4.798174e-05
923,-0.20000000000000018,0.10000000000000009,0.00022347271
924,-0.20000000000000018,0.20000000000000018,0.00078710914
925,-0.20000000000000018,0.30000000000000027,0.0022308305
926,-0.20000000000000018,0.40000000000000036,0.005433716
927,-0.20000000000000018,0.5,0.011886992
928,-0.20000000000000018,0.6000000000000001,0.018252563
929,-0.20000000000000018,0.7000000000000002,0.013995171
930,-0.20000000000000018,0.8000000000000003,0.010363728
931,-0.20000000000000018,0.9000000000000004,0.0070784763
932,-0.20000000000000018,1.0,0.003950134
933,-0.20000000000000018,1.1,0.0017642118
934,-0.20000000000000018,1.2000000000000002,0.0004730262
935,-0.20000000000000018,1.3000000000000003,5.26011e-06
936,-0.20000000000000018,1.4000000000000004,0.00026004016
937,-0.20000000000000018,1.5,0.0011165217
938,-0.20000000000000018,1.6,0.002430953
939,-0.20000000000000018,1.7000000000000002,0.0040308014
940,-0.20000000000000018,1.8000000000000003,0.0057630315
941,-0.20000000000000018,1.9000000000000004,0.007451432
942,-0.20000000000000018,2.0,0.008938931
943,-0.30000000000000027,-2.0,0.032800227
944,-0.30000000000000027,-1.9,0.029260734
945,-0.30000000000000027,-1.8,0.025437048
946,-0.30000000000000027,-1.7,0.021360617
947,-0.30000000000000027,-1.6,0.017508276
948,-0.30000000000000027,-1.5,0.013778567
949,-0.30000000000000027,-1.4,0.01063231
950,-0.30000000000000027,-1.2999999999999998,0.007895015
951,-0.30000000000000027,-1.2,0.0056406558
952,-0.30000000000000027,-1.1,0.0038510896
953,-0.30000000000000027,-1.0,0.0024857372
954,-0.30000000000000027,-0.8999999999999999,0.0014923364
955,-0.30000000000000027,-0.7999999999999998,0.0008123405
956,-0.30000000000000027,-0.7,0.00038415194
957,-0.30000000000000027,-0.5999999999999999,0.00014629215
958,-0.30000000000000027,-0.5,3.8199127e-05
959,-0.30000000000000027,-0.3999999999999999,4.3660402e-06
960,-0.30000000000000027,-0.2999999999999998,-3.7252903e-08
961,-0.30000000000000027,-0.19999999999999996,2.9057264e-07
962,-0.30000000000000027,-0.09999999999999987,1.3522804e-05
963,-0.30000000000000027,0.0,9.9636614e-05
964,-0.30000000000000027,0.10000000000000009,0.00039661676
965,-0.30000000000000027,0.20000000000000018,0.0011617467
966,-0.30000000000000027,0.30000000000000027,0.0028354526
967,-0.30000000000000027,0.40000000000000036,0.0061460435
968,-0.30000000000000027,0.5,0.012273036
969,-0.30000000000000027,0.6000000000000001,0.01993271
970,-0.30000000000000027,0.7000000000000002,0.016168058
971,-0.30000000000000027,0.8000000000000003,0.012800712
972,-0.30000000000000027,0.9000000000000004,0.010132004
973,-0.30000000000000027,1.0,0.008127093
974,-0.30000000000000027,1.1,0.005459465
975,-0.30000000000000027,1.2000000000000002,0.0032906085
976,-0.30000000000000027,1.3000000000000003,0.0016677342
977,-0.30000000000000027,1.4000000000000004,0.0005942099
978,-0.30000000000000027,1.5,6.4436346e-05
979,-0.30000000000000027,1.6,6.5237284e-05
980,-0.30000000000000027,1.7000000000000002,0.0005619228
981,-0.30000000000000027,1.8000000000000003,0.0014934726
982,-0.30000000000000027,1.9000000000000004,0.0027697235
983,-0.30000000000000027,2.0,0.004273236
984,-0.40000000000000036,-2.0,0.023548786
985,-0.40000000000000036,-1.9,0.01991279
986,-0.40000000000000036,-1.8,0.016480748
987,-0.40000000000000036,-1.7,0.013272606
988,-0.40000000000000036,-1.6,0.010425232
989,-0.40000000000000036,-1.5,0.0064863935
990,-0.40000000000000036,-1.4,0.004740745
991,-0.40000000000000036,-1.2999999999999998,0.00334844
992,-0.40000000000000036,-1.2,0.0022663772
993,-0.40000000000000036,-1.1,0.0014502294
994,-0.40000000000000036,-1.0,0.0008591488
995,-0.40000000000000036,-0.8999999999999999,0.0004554689
996,-0.40000000000000036,-0.7999999999999998,0.00020335615
997,-0.40000000000000036,-0.7,6.747246e-05
998,-0.40000000000000036,-0.5999999999999999,1.1429191e-05
999,-0.40000000000000036,-0.5,-5.9604645e-08
1000,-0.40000000000000036,-0.3999999999999999,3.0398369e-06
1001,-0.40000000000000036,-0.2999999999999998,2.3394823e-06
1002,-0.40000000000000036,-0.19999999999999996,7.376075e-07
1003,-0.40000000000000036,-0.09999999999999987,3.1858683e-05
1004,-0.40000000000000036,0.0,0.00017429143
1005,-0.40000000000000036,0.10000000000000009,0.0005678758
1006,-0.40000000000000036,0.20000000000000018,0.0014425218
1007,-0.40000000000000036,0.30000000000000027,0.0031611696
1008,-0.40000000000000036,0.40000000000000036,0.006294161
1009,-0.40000000000000036,0.5,0.01173757
1010,-0.40000000000000036,0.6000000000000001,0.019347101
1011,-0.40000000000000036,0.7000000000000002,0.016121015
1012,-0.40000000000000036,0.8000000000000003,0.013242304
1013,-0.40000000000000036,0.9000000000000004,0.010877512
1014,-0.40000000000000036,1.0,0.008999899
1015,-0.40000000000000036,1.1,0.007596925
1016,-0.40000000000000036,1.2000000000000002,0.006092392
1017,-0.40000000000000036,1.3000000000000003,0.004292093
1018,-0.40000000000000036,1.4000000000000004,0.0027863681
1019,-0.40000000000000036,1.5,0.0015837699
1020,-0.40000000000000036,1.6,0.0007010251
1021,-0.40000000000000036,1.7000000000000002,0.00016457587
1022,-0.40000000000000036,1.8000000000000003,1.2144446e-06
1023,-0.40000000000000036,1.9000000000000004,0.00022756308
1024,-0.40000000000000036,2.0,0.0008407496
1025,-0.5,-2.0,0.015211821
1026,-0.5,-1.9,0.01263544
1027,-0.5,-1.8,0.01036638
1028,-0.5,-1.7,0.008360542
1029,-0.5,-1.6,0.005025711
1030,-0.5,-1.5,0.0031602234
1031,-0.5,-1.4,0.0022925362
1032,-0.5,-1.2999999999999998,0.0016020723
1033,-0.5,-1.2,0.0010624006
1034,-0.5,-1.1,0.00065340474
1035,-0.5,-1.0,0.00035960227
1036,-0.5,-0.8999999999999999,0.00016628206
1037,-0.5,-0.7999999999999998,5.6616962e-05
1038,-0.5,-0.7,9.275973e-06
1039,-0.5,-0.5999999999999999,1.7136335e-07
1040,-0.5,-0.5,5.1036477e-06
1041,-0.5,-0.3999999999999999,6.645918e-06
1042,-0.5,-0.2999999999999998,1.0505319e-06
1043,-0.5,-0.19999999999999996,6.534159e-06
1044,-0.5,-0.09999999999999987,7.006526e-05
1045,-0.5,0.0,0.00027514994
1046,-0.5,0.10000000000000009,0.0007522926
1047,-0.5,0.20000000000000018,0.0016960949
1048,-0.5,0.30000000000000027,0.0033943057
1049,-0.5,0.40000000000000036,0.006278649
1050,-0.5,0.5,0.011007778
1051,-0.5,0.6000000000000001,0.017647378
1052,-0.5,0.7000000000000002,0.014871672
1053,-0.5,0.8000000000000003,0.012409963
1054,-0.5,0.9000000000000004,0.010334287
1055,-0.5,1.0,0.0086422935
1056,-0.5,1.1,0.0073239245
1057,-0.5,1.2000000000000002,0.006363809
1058,-0.5,1.3000000000000003,0.0057535134
1059,-0.5,1.4000000000000004,0.004477475
1060,-0.5,1.5,0.0033151768
1061,-0.5,1.6,0.0023047253
1062,-0.5,1.7000000000000002,0.0014457703
1063,-0.5,1.8000000000000003,0.000755772
1064,-0.5,1.9000000000000004,0.00026679412
1065,-0.5,2.0,2.0485371e-05
1066,-0.6000000000000001,-2.0,0.010234568
1067,-0.6000000000000001,-1.9,0.00874852
1068,-0.6000000000000001,-1.8,0.007439241
1069,-0.6000000000000001,-1.7,0.005006194
1070,-0.6000000000000001,-1.6,0.002530571
1071,-0.6000000000000001,-1.5,0.0019479617
1072,-0.6000000000000001,-1.4,0.0014507286
1073,-0.6000000000000001,-1.2999999999999998,0.0010295808
1074,-0.6000000000000001,-1.2,0.00068183243
1075,-0.6000000000000001,-1.1,0.00040895492
1076,-0.6000000000000001,-1.0,0.0002117008
1077,-0.6000000000000001,-0.8999999999999999,8.623302e-05
1078,-0.6000000000000001,-0.7999999999999998,2.1770597e-05
1079,-0.6000000000000001,-0.7,9.834766e-07
1080,-0.6000000000000001,-0.5999999999999999,2.2798777e-06
1081,-0.6000000000000001,-0.5,6.467104e-06
1082,-0.6000000000000001,-0.3999999999999999,3.7103891e-06
1083,-0.6000000000000001,-0.2999999999999998,3.1292439e-07
1084,-0.6000000000000001,-0.19999999999999996,2.4855137e-05
1085,-0.6000000000000001,-0.09999999999999987,0.00013203919
1086,-0.6000000000000001,0.0,0.00040579587
1087,-0.6000000000000001,0.10000000000000009,0.0009639412
1088,-0.6000000000000001,0.20000000000000018,0.0019685999
1089,-0.6000000000000001,0.30000000000000027,0.0036442205
1090,-0.6000000000000001,0.40000000000000036,0.0063112974
1091,-0.6000000000000001,0.5,0.0104452
1092,-0.6000000000000001,0.6000000000000001,0.015632741
1093,-0.6000000000000001,0.7000000000000002,0.013235174
1094,-0.6000000000000001,0.8000000000000003,0.011087462
1095,-0.6000000000000001,0.9000000000000004,0.009224139
1096,-0.6000000000000001,1.0,0.0076633133
1097,-0.6000000000000001,1.1,0.0064089894
1098,-0.6000000000000001,1.2000000000000002,0.00545422
1099,-0.6000000000000001,1.3000000000000003,0.0047864616
1100,-0.6000000000000001,1.4000000000000004,0.0043975525
1101,-0.6000000000000001,1.5,0.003934093
1102,-0.6000000000000001,1.6,0.0031461045
1103,-0.6000000000000001,1.7000000000000002,0.0024445802
1104,-0.6000000000000001,1.8000000000000003,0.0018104091
1105,-0.6000000000000001,1.9000000000000004,0.001123365
1106,-0.6000000000000001,2.0,0.0005577095
1107,-0.7000000000000002,-2.0,0.008275509
1108,-0.7000000000000002,-1.9,0.0074683577
1109,-0.7000000000000002,-1.8,0.0059712864
1110,-0.7000000000000002,-1.7,0.0024998114
1111,-0.7000000000000002,-1.6,0.0020600893
1112,-0.7000000000000002,-1.5,0.0016425997
1113,-0.7000000000000002,-1.4,0.001250159
1114,-0.7000000000000002,-1.2999999999999998,0.0008933544
1115,-0.7000000000000002,-1.2,0.0005860105
1116,-0.7000000000000002,-1.1,0.00034164637
1117,-0.7000000000000002,-1.0,0.0001673922
1118,-0.7000000000000002,-0.8999999999999999,6.182492e-05
1119,-0.7000000000000002,-0.7999999999999998,1.2688339e-05
1120,-0.7000000000000002,-0.7,1.3411045e-07
1121,-0.7000000000000002,-0.5999999999999999,2.5480986e-06
1122,-0.7000000000000002,-0.5,3.85195e-06
1123,-0.7000000000000002,-0.3999999999999999,2.7567148e-07
1124,-0.7000000000000002,-0.2999999999999998,7.0482492e-06
1125,-0.7000000000000002,-0.19999999999999996,6.084144e-05
1126,-0.7000000000000002,-0.09999999999999987,0.00022114813
1127,-0.7000000000000002,0.0,0.0005699247
1128,-0.7000000000000002,0.10000000000000009,0.0012128577
1129,-0.7000000000000002,0.20000000000000018,0.0022840425
1130,-0.7000000000000002,0.30000000000000027,0.003957823
1131,-0.7000000000000002,0.40000000000000036,0.0064712763
1132,-0.7000000000000002,0.5,0.010164
1133,-0.7000000000000002,0.6000000000000001,0.013695747
1134,-0.7000000000000002,0.7000000000000002,0.011649668
1135,-0.7000000000000002,0.8000000000000003,0.009753719
1136,-0.7000000000000002,0.9000000000000004,0.008051887
1137,-0.7000000000000002,1.0,0.0065797344
1138,-0.7000000000000002,1.1,0.0053587966
1139,-0.7000000000000002,1.2000000000000002,0.004394032
1140,-0.7000000000000002,1.3000000000000003,0.0036784858
1141,-0.7000000000000002,1.4000000000000004,0.0031973198
1142,-0.7000000000000002,1.5,0.0029400364
1143,-0.7000000000000002,1.6,0.0029094033
1144,-0.7000000000000002,1.7000000000000002,0.0022598282
1145,-0.7000000000000002,1.8000000000000003,0.001688011
1146,-0.7000000000000002,1.9000000000000004,0.0012046956
1147,-0.7000000000000002,2.0,0.0007927269
1148,-0.8000000000000003,-2.0,0.008322254
1149,-0.8000000000000003,-1.9,0.007821038
1150,-0.8000000000000003,-1.8,0.0036841817
1151,-0.8000000000000003,-1.7,0.0025427602
1152,-0.8000000000000003,-1.6,0.0021364614
1153,-0.8000000000000003,-1.5,0.0017149039
1154,-0.8000000000000003,-1.4,0.0012984946
1155,-0.8000000000000003,-1.2999999999999998,0.0009127706
1156,-0.8000000000000003,-1.2,0.0005828813
1157,-0.8000000000000003,-1.1,0.00032702088
1158,-0.8000000000000003,-1.0,0.00015237182
1159,-0.8000000000000003,-0.8999999999999999,5.2541494e-05
1160,-0.8000000000000003,-0.7999999999999998,9.663403e-06
1161,-0.8000000000000003,-0.7,7.4505806e-08
1162,-0.8000000000000003,-0.5999999999999999,1.3932586e-06
1163,-0.8000000000000003,-0.5,6.482005e-07
1164,-0.8000000000000003,-0.3999999999999999,1.475215e-06
1165,-0.8000000000000003,-0.2999999999999998,2.6464462e-05
1166,-0.8000000000000003,-0.19999999999999996,0.000119157135
1167,-0.8000000000000003,-0.09999999999999987,0.00034131855
1168,-0.8000000000000003,0.0,0.00077176094
1169,-0.8000000000000003,0.10000000000000009,0.0015047342
1170,-0.8000000000000003,0.20000000000000018,0.002651915
1171,-0.8000000000000003,0.30000000000000027,0.004349053
1172,-0.8000000000000003,0.40000000000000036,0.0067718998
1173,-0.8000000000000003,0.5,0.0101618245
1174,-0.8000000000000003,0.6000000000000001,0.012016028
1175,-0.8000000000000003,0.7000000000000002,0.010280937
1176,-0.8000000000000003,0.8000000000000003,0.008608699
1177,-0.8000000000000003,0.9000000000000004,0.007051185
1178,-0.8000000000000003,1.0,0.005656153
1179,-0.8000000000000003,1.1,0.004460521
1180,-0.8000000000000003,1.2000000000000002,0.003484495
1181,-0.8000000000000003,1.3000000000000003,0.0027297698
1182,-0.8000000000000003,1.4000000000000004,0.0021474399
1183,-0.8000000000000003,1.5,0.0015659295
1184,-0.8000000000000003,1.6,0.0011709854
1185,-0.8000000000000003,1.7000000000000002,0.0009249337
1186,-0.8000000000000003,1.8000000000000003,0.0007981546
1187,-0.8000000000000003,1.9000000000000004,0.00064143166
1188,-0.8000000000000003,2.0,0.00043105707
1189,-0.9000000000000004,-2.0,0.009630125
1190,-0.9000000000000004,-1.9,0.005941067
1191,-0.9000000000000004,-1.8,0.0033890307
1192,-0.9000000000000004,-1.7,0.0029448047
1193,-0.9000000000000004,-1.6,0.0024473928
1194,-0.9000000000000004,-1.5,0.0019276589
1195,-0.9000000000000004,-1.4,0.0014223829
1196,-0.9000000000000004,-1.2999999999999998,0.0009685233
1197,-0.9000000000000004,-1.2,0.0005957484
1198,-0.9000000000000004,-1.1,0.00032034516
1199,-0.9000000000000004,-1.0,0.00014252216
1200,-0.9000000000000004,-0.8999999999999999,4.711747e-05
1201,-0.9000000000000004,-0.7999999999999998,8.895993e-06
1202,-0.9000000000000004,-0.7,2.9802322e-07
1203,-0.9000000000000004,-0.5999999999999999,2.9802322e-08
1204,-0.9000000000000004,-0.5,4.5448542e-07
1205,-0.9000000000000004,-0.3999999999999999,1.1868775e-05
1206,-0.9000000000000004,-0.2999999999999998,6.406754e-05
1207,-0.9000000000000004,-0.19999999999999996,0.00020489842
1208,-0.9000000000000004,-0.09999999999999987,0.0004972294
1209,-0.9000000000000004,0.0,0.0010154769
1210,-0.9000000000000004,0.10000000000000009,0.0018436164
1211,-0.9000000000000004,0.20000000000000018,0.0030748397
1212,-0.9000000000000004,0.30000000000000027,0.004816547
1213,-0.9000000000000004,0.40000000000000036,0.007199295
1214,-0.9000000000000004,0.5,0.010395601
1215,-0.9000000000000004,0.6000000000000001,0.0106096715
1216,-0.9000000000000004,0.7000000000000002,0.009156957
1217,-0.9000000000000004,0.8000000000000003,0.007697314
1218,-0.9000000000000004,0.9000000000000004,0.006283276
1219,-0.9000000000000004,1.0,0.0049701855
1220,-0.9000000000000004,1.1,0.003807366
1221,-0.9000000000000004,1.2000000000000002,0.0027050972
1222,-0.9000000000000004,1.3000000000000003,0.0017336309
1223,-0.9000000000000004,1.4000000000000004,0.0010242313
1224,-0.9000000000000004,1.5,0.0005467981
1225,-0.9000000000000004,1.6,0.00025616586
1226,-0.9000000000000004,1.7000000000000002,0.000100798905
1227,-0.9000000000000004,1.8000000000000003,3.1284988e-05
1228,-0.9000000000000004,1.9000000000000004,7.599592e-06
1229,-0.9000000000000004,2.0,2.503395e-06
1230,-1.0,-2.0,0.009658046
1231,-1.0,-1.9,0.0050775222
1232,-1.0,-1.8,0.0040914156
1233,-1.0,-1.7,0.003476072
1234,-1.0,-1.6,0.0028115287
1235,-1.0,-1.5,0.0021462888
1236,-1.0,-1.4,0.0015299469
1237,-1.0,-1.2999999999999998,0.0010034442
1238,-1.0,-1.2,0.00059333444
1239,-1.0,-1.1,0.00030683726
1240,-1.0,-1.0,0.0001321882
1241,-1.0,-0.8999999999999999,4.3712556e-05
1242,-1.0,-0.7999999999999998,9.7975135e-06
1243,-1.0,-0.7,1.5795231e-06
1244,-1.0,-0.5999999999999999,1.1995435e-06
1245,-1.0,-0.5,7.368624e-06
1246,-1.0,-0.3999999999999999,3.7178397e-05
1247,-1.0,-0.2999999999999998,0.00012618303
1248,-1.0,-0.19999999999999996,0.000324741
1249,-1.0,-0.09999999999999987,0.0006946176
1250,-1.0,0.0,0.0013055727
1251,-1.0,0.10000000000000009,0.0022317693
1252,-1.0,0.20000000000000018,0.0035524145
1253,-1.0,0.30000000000000027,0.0053530186
1254,-1.0,0.40000000000000036,0.0077324957
1255,-1.0,0.5,0.010548413
1256,-1.0,0.6000000000000001,0.00944557
1257,-1.0,0.7000000000000002,0.008251168
1258,-1.0,0.8000000000000003,0.0069971234
1259,-1.0,0.9000000000000004,0.0057312995
1260,-1.0,1.0,0.0042235106
1261,-1.0,1.1,0.0028863251
1262,-1.0,1.2000000000000002,0.0017824769
1263,-1.0,1.3000000000000003,0.0009477362
1264,-1.0,1.4000000000000004,0.0003901124
1265,-1.0,1.5,8.8989735e-05
1266,-1.0,1.6,7.4505806e-08
1267,-1.0,1.7000000000000002,6.341934e-05
1268,-1.0,1.8000000000000003,0.00021431595
1269,-1.0,1.9000000000000004,0.00039156154
1270,-1.0,2.0,0.00054519996
1271,-1.1,-2.0,0.009450052
1272,-1.1,-1.9,0.005596079
1273,-1.1,-1.8,0.0048230924
1274,-1.1,-1.7,0.0039743967
1275,-1.1,-1.6,0.003110893
1276,-1.1,-1.5,0.0022942722
1277,-1.1,-1.4,0.0015778095
1278,-1.1,-1.2999999999999998,0.0009982884
1279,-1.1,-1.2,0.0005704835
1280,-1.1,-1.1,0.0002869591
1281,-1.1,-1.0,0.00012294948
1282,-1.1,-0.8999999999999999,4.3421984e-05
1283,-1.1,-0.7999999999999998,1.3440847e-05
1284,-1.1,-0.7,5.7071447e-06
1285,-1.1,-0.5999999999999999,8.665025e-06
1286,-1.1,-0.5,2.7187169e-05
1287,-1.1,-0.3999999999999999,8.5011125e-05
1288,-1.1,-0.2999999999999998,0.00022096932
1289,-1.1,-0.19999999999999996,0.00048610568
1290,-1.1,-0.09999999999999987,0.00093996525
1291,-1.1,0.0,0.0016463399
1292,-1.1,0.10000000000000009,0.0026715547
1293,-1.1,0.20000000000000018,0.0040831044
1294,-1.1,0.30000000000000027,0.0059508085
1295,-1.1,0.40000000000000036,0.008350767
1296,-1.1,0.5,0.009325728
1297,-1.1,0.6000000000000001,0.008483484
1298,-1.1,0.7000000000000002,0.007325195
1299,-1.1,0.8000000000000003,0.005945392
1300,-1.1,0.9000000000000004,0.0045678467
1301,-1.1,1.0,0.0032615885
1302,-1.1,1.1,0.0021009222
1303,-1.1,1.2000000000000002,0.0011552572
1304,-1.1,1.3000000000000003,0.00047761947
1305,-1.1,1.4000000000000004,9.5024705e-05
1306,-1.1,1.5,3.8817525e-06
1307,-1.1,1.6,0.00016955286
1308,-1.1,1.7000000000000002,0.0005325228
1309,-1.1,1.8000000000000003,0.0010175556
1310,-1.1,1.9000000000000004,0.0015455261
1311,-1.1,2.0,0.0020427108
1312,-1.2000000000000002,-2.0,0.008448575
1313,-1.2000000000000002,-1.9,0.0065023005
1314,-1.2000000000000002,-1.8,0.005433649
1315,-1.2000000000000002,-1.7,0.0043360814
1316,-1.2000000000000002,-1.6,0.0032839254
1317,-1.2000000000000002,-1.5,0.0023427904
1318,-1.2000000000000002,-1.4,0.0015597641
1319,-1.2000000000000002,-1.2999999999999998,0.00095796585
1320,-1.2000000000000002,-1.2,0.00053506345
1321,-1.2000000000000002,-1.1,0.0002675727
1322,-1.2000000000000002,-1.0,0.00011894107
1323,-1.2000000000000002,-0.8999999999999999,4.87566e-05
1324,-1.2000000000000002,-0.7999999999999998,2.2262335e-05
1325,-1.2000000000000002,-0.7,1.7389655e-05
1326,-1.2000000000000002,-0.5999999999999999,2.9087067e-05
1327,-1.2000000000000002,-0.5,6.878376e-05
1328,-1.2000000000000002,-0.3999999999999999,0.00016480684
1329,-1.2000000000000002,-0.2999999999999998,0.00035770237
1330,-1.2000000000000002,-0.19999999999999996,0.00069729984
1331,-1.2000000000000002,-0.09999999999999987,0.0012394115
1332,-1.2000000000000002,0.0,0.0020425618
1333,-1.2000000000000002,0.10000000000000009,0.0031653345
1334,-1.2000000000000002,0.20000000000000018,0.004666187
1335,-1.2000000000000002,0.30000000000000027,0.0066034645
1336,-1.2000000000000002,0.40000000000000036,0.0087350905
1337,-1.2000000000000002,0.5,0.007868335
1338,-1.2000000000000002,0.6000000000000001,0.0069013685
1339,-1.2000000000000002,0.7000000000000002,0.0058434606
1340,-1.2000000000000002,0.8000000000000003,0.004722044
1341,-1.2000000000000002,0.9000000000000004,0.0035831481
1342,-1.2000000000000002,1.0,0.0024890378
1343,-1.2000000000000002,1.1,0.0015136153
1344,-1.2000000000000002,1.2000000000000002,0.00073277205
1345,-1.2000000000000002,1.3000000000000003,0.00021371245
1346,-1.2000000000000002,1.4000000000000004,3.3602118e-06
1347,-1.2000000000000002,1.5,0.00011957437
1348,-1.2000000000000002,1.6,0.0005459562
1349,-1.2000000000000002,1.7000000000000002,0.0012333244
1350,-1.2000000000000002,1.8000000000000003,0.0021061897
1351,-1.2000000000000002,1.9000000000000004,0.0030743442
1352,-1.2000000000000002,2.0,0.004043542
1353,-1.3000000000000003,-2.0,0.008519996
1354,-1.3000000000000003,-1.9,0.007199321
1355,-1.3000000000000003,-1.8,0.00583604
1356,-1.3000000000000003,-1.7,0.0045167357
1357,-1.3000000000000003,-1.6,0.003318712
1358,-1.3000000000000003,-1.5,0.0023002625
1359,-1.3000000000000003,-1.4,0.0014928579
1360,-1.3000000000000003,-1.2999999999999998,0.00089965016
1361,-1.3000000000000003,-1.2,0.000500232
1362,-1.3000000000000003,-1.1,0.0002566278
1363,-1.3000000000000003,-1.0,0.00012468547
1364,-1.3000000000000003,-0.8999999999999999,6.297231e-05
1365,-1.3000000000000003,-0.7999999999999998,4.117936e-05
1366,-1.3000000000000003,-0.7,4.3585896e-05
1367,-1.3000000000000003,-0.5999999999999999,7.177889e-05
1368,-1.3000000000000003,-0.5,0.00014290214
1369,-1.3000000000000003,-0.3999999999999999,0.0002875626
1370,-1.3000000000000003,-0.2999999999999998,0.0005463511
1371,-1.3000000000000003,-0.19999999999999996,0.000966765
1372,-1.3000000000000003,-0.09999999999999987,0.0016000345
1373,-1.3000000000000003,0.0,0.002499044
1374,-1.3000000000000003,0.10000000000000009,0.003715992
1375,-1.3000000000000003,0.20000000000000018,0.004991561
1376,-1.3000000000000003,0.30000000000000027,0.0063564405
1377,-1.3000000000000003,0.40000000000000036,0.006757982
1378,-1.3000000000000003,0.5,0.006106429
1379,-1.3000000000000003,0.6000000000000001,0.0053670406
1380,-1.3000000000000003,0.7000000000000002,0.004544176
1381,-1.3000000000000003,0.8000000000000003,0.0036575273
1382,-1.3000000000000003,0.9000000000000004,0.0027438998
1383,-1.3000000000000003,1.0,0.0018571168
1384,-1.3000000000000003,1.1,0.0010657683
1385,-1.3000000000000003,1.2000000000000002,0.00044681132
1386,-1.3000000000000003,1.3000000000000003,7.6420605e-05
1387,-1.3000000000000003,1.4000000000000004,1.8462539e-05
1388,-1.3000000000000003,1.5,0.00031340867
1389,-1.3000000000000003,1.6,0.0009685159
1390,-1.3000000000000003,1.7000000000000002,0.001954645
1391,-1.3000000000000003,1.8000000000000003,0.0032079369
1392,-1.3000000000000003,1.9000000000000004,0.004637465
1393,-1.3000000000000003,2.0,0.0061371177
1394,-1.4000000000000004,-2.0,0.009276405
1395,-1.4000000000000004,-1.9,0.0076198466
1396,-1.4000000000000004,-1.8,0.006005347
1397,-1.4000000000000004,-1.7,0.0045221522
1398,-1.4000000000000004,-1.6,0.0032387972
1399,-1.4000000000000004,-1.5,0.0021960214
1400,-1.4000000000000004,-1.4,0.0014034733
1401,-1.4000000000000004,-1.2999999999999998,0.0008434057
1402,-1.4000000000000004,-1.2,0.00047827512
1403,-1.4000000000000004,-1.1,0.00026106834
1404,-1.4000000000000004,-1.0,0.00014493614
1405,-1.4000000000000004,-0.8999999999999999,9.1955066e-05
1406,-1.4000000000000004,-0.7999999999999998,7.800013e-05
1407,-1.4000000000000004,-0.7,9.4503164e-05
1408,-1.4000000000000004,-0.5999999999999999,0.00014905632
1409,-1.4000000000000004,-0.5,0.00026200712
1410,-1.4000000000000004,-0.3999999999999999,0.0004650429
1411,-1.4000000000000004,-0.2999999999999998,0.00079745054
1412,-1.4000000000000004,-0.19999999999999996,0.001302816
1413,-1.4000000000000004,-0.09999999999999987,0.001962766
1414,-1.4000000000000004,0.0,0.0026077628
1415,-1.4000000000000004,0.10000000000000009,0.003423445
1416,-1.4000000000000004,0.20000000000000018,0.0044256225
1417,-1.4000000000000004,0.30000000000000027,0.0054941326
1418,-1.4000000000000004,0.40000000000000036,0.0050764605
1419,-1.4000000000000004,0.5,0.0045949146
1420,-1.4000000000000004,0.6000000000000001,0.004041299
1421,-1.4000000000000004,0.7000000000000002,0.0034171715
1422,-1.4000000000000004,0.8000000000000003,0.002736412
1423,-1.4000000000000004,0.9000000000000004,0.0020272434
1424,-1.4000000000000004,1.0,0.0013342351
1425,-1.4000000000000004,1.1,0.0007181689
1426,-1.4000000000000004,1.2000000000000002,0.00025188178
1427,-1.4000000000000004,1.3000000000000003,1.4871359e-05
1428,-1.4000000000000004,1.4000000000000004,8.2433224e-05
1429,-1.4000000000000004,1.5,0.0005144477
1430,-1.4000000000000004,1.6,0.0013438091
1431,-1.4000000000000004,1.7000000000000002,0.0025675297
1432,-1.4000000000000004,1.8000000000000003,0.0041434914
1433,-1.4000000000000004,1.9000000000000004,0.005992964
1434,-1.4000000000000004,2.0,0.008010026
1435,-1.5,-2.0,0.009692185
1436,-1.5,-1.9,0.007759005
1437,-1.5,-1.8,0.0059654564
1438,-1.5,-1.7,0.004391432
1439,-1.5,-1.6,0.0030863509
1440,-1.5,-1.5,0.0020667315
1441,-1.5,-1.4,0.0013186932
1442,-1.5,-1.2999999999999998,0.0008059144
1443,-1.5,-1.2,0.00047896802
1444,-1.5,-1.1,0.00028737634
1445,-1.5,-1.0,0.00018659979
1446,-1.5,-0.8999999999999999,0.00014445186
1447,-1.5,-0.7999999999999998,0.00014410913
1448,-1.5,-0.7,0.00018350035
1449,-1.5,-0.5999999999999999,0.0002744496
1450,-1.5,-0.5,0.00043947995
1451,-1.5,-0.3999999999999999,0.0007094145
1452,-1.5,-0.2999999999999998,0.00094619393
1453,-1.5,-0.19999999999999996,0.0012683123
1454,-1.5,-0.09999999999999987,0.0017037392
1455,-1.5,0.0,0.002270326
1456,-1.5,0.10000000000000009,0.002985075
1457,-1.5,0.20000000000000018,0.0038625747
1458,-1.5,0.30000000000000027,0.0039765686
1459,-1.5,0.40000000000000036,0.0036744103
1460,-1.5,0.5,0.0033241734
1461,-1.5,0.6000000000000001,0.0029188767
1462,-1.5,0.7000000000000002,0.002458401
1463,-1.5,0.8000000000000003,0.0019522384
1464,-1.5,0.9000000000000004,0.0014218986
1465,-1.5,1.0,0.0009032786
1466,-1.5,1.1,0.00044754148
1467,-1.5,1.2000000000000002,0.000120833516
1468,-1.5,1.3000000000000003,1.4156103e-07
1469,-1.5,1.4000000000000004,0.00016583502
1470,-1.5,1.5,0.0006919205
1471,-1.5,1.6,0.0016334355
1472,-1.5,1.7000000000000002,0.0030157417
1473,-1.5,1.8000000000000003,0.004825264
1474,-1.5,1.9000000000000004,0.007006705
1475,-1.5,2.0,0.0094674565
1476,-1.6,-2.0,0.009782039
1477,-1.6,-1.9,0.007657744
1478,-1.6,-1.8,0.005770646
1479,-1.6,-1.7,0.004179284
1480,-1.6,-1.6,0.0029077306
1481,-1.6,-1.5,0.0019463897
1482,-1.6,-1.4,0.0012604073
1483,-1.6,-1.2999999999999998,0.00080008805
1484,-1.6,-1.2,0.0005110651
1485,-1.6,-1.1,0.00034356117
1486,-1.6,-1.0,0.00025893748
1487,-1.6,-0.8999999999999999,0.0002322793
1488,-1.6,-0.7999999999999998,0.00025349855
1489,-1.6,-0.7,0.00032567978
1490,-1.6,-0.5999999999999999,0.00038329512
1491,-1.6,-0.5,0.0004595518
1492,-1.6,-0.3999999999999999,0.0005911514
1493,-1.6,-0.2999999999999998,0.00078982115
1494,-1.6,-0.19999999999999996,0.0010698959
1495,-1.6,-0.09999999999999987,0.0014474019
1496,-1.6,0.0,0.001937978
1497,-1.6,0.10000000000000009,0.002556786
1498,-1.6,0.20000000000000018,0.0029409528
1499,-1.6,0.30000000000000027,0.0027500242
1500,-1.6,0.40000000000000036,0.0025339946
1501,-1.6,0.5,0.0022839159
1502,-1.6,0.6000000000000001,0.001994513
1503,-1.6,0.7000000000000002,0.0016654357
1504,-1.6,0.8000000000000003,0.0013032109
1505,-1.6,0.9000000000000004,0.00092420727
1506,-1.6,1.0,0.0005565733
1507,-1.6,1.1,0.00024266541
1508,-1.6,1.2000000000000002,3.963709e-05
1509,-1.6,1.3000000000000003,1.821667e-05
1510,-1.6,1.4000000000000004,0.0002579093
1511,-1.6,1.5,0.0008398518
1512,-1.6,1.6,0.0018358082
1513,-1.6,1.7000000000000002,0.003296174
1514,-1.6,1.8000000000000003,0.0052376613
1515,-1.6,1.9000000000000004,0.0076365173
1516,-1.6,2.0,0.010424972
1517,-1.7000000000000002,-2.0,0.00960353
1518,-1.7000000000000002,-1.9,0.007384822
1519,-1.7000000000000002,-1.8,0.005487077
1520,-1.7000000000000002,-1.7,0.0039413646
1521,-1.7000000000000002,-1.6,0.0027436167
1522,-1.7000000000000002,-1.5,0.0018614233
1523,-1.7000000000000002,-1.4,0.0012447312
1524,-1.7000000000000002,-1.2999999999999998,0.00083663315
1525,-1.7000000000000002,-1.2,0.000583224
1526,-1.7000000000000002,-1.1,0.00043971837
1527,-1.7000000000000002,-1.0,0.000374645
1528,-1.7000000000000002,-0.8999999999999999,0.00031751394
1529,-1.7000000000000002,-0.7999999999999998,0.00026860088
1530,-1.7000000000000002,-0.7,0.0002613142
1531,-1.7000000000000002,-0.5999999999999999,0.0002906993
1532,-1.7000000000000002,-0.5,0.00035846233
1533,-1.7000000000000002,-0.3999999999999999,0.00047212094
1534,-1.7000000000000002,-0.2999999999999998,0.0006419197
1535,-1.7000000000000002,-0.19999999999999996,0.00088077784
1536,-1.7000000000000002,-0.09999999999999987,0.0012023896
1537,-1.7000000000000002,0.0,0.0016209185
1538,-1.7000000000000002,0.10000000000000009,0.0020528212
1539,-1.7000000000000002,0.20000000000000018,0.0019237101
1540,-1.7000000000000002,0.30000000000000027,0.0017872453
1541,-1.7000000000000002,0.40000000000000036,0.001635246
1542,-1.7000000000000002,0.5,0.0014612079
1543,-1.7000000000000002,0.6000000000000001,0.0012613088
1544,-1.7000000000000002,0.7000000000000002,0.0010355562
1545,-1.7000000000000002,0.8000000000000003,0.0007888824
1546,-1.7000000000000002,0.9000000000000004,0.0005339235
1547,-1.7000000000000002,1.0,0.0002927035
1548,-1.7000000000000002,1.1,9.974092e-05
1549,-1.7000000000000002,1.2000000000000002,2.7120113e-06
1550,-1.7000000000000002,1.3000000000000003,6.3858926e-05
1551,-1.7000000000000002,1.4000000000000004,0.0003575608
1552,-1.7000000000000002,1.5,0.0009653419
1553,-1.7000000000000002,1.6,0.0019684732
1554,-1.7000000000000002,1.7000000000000002,0.0034362301
1555,-1.7000000000000002,1.8000000000000003,0.005413085
1556,-1.7000000000000002,1.9000000000000004,0.007908225
1557,-1.7000000000000002,2.0,0.010886855
1558,-1.8000000000000003,-2.0,0.009239696
1559,-1.8000000000000003,-1.9,0.007018648
1560,-1.8000000000000003,-1.8,0.005180359
1561,-1.8000000000000003,-1.7,0.0037258565
1562,-1.8000000000000003,-1.6,0.0026260167
1563,-1.8000000000000003,-1.5,0.0018314123
1564,-1.8000000000000003,-1.4,0.0012837201
1565,-1.8000000000000003,-1.2999999999999998,0.00092523545
1566,-1.8000000000000003,-1.2,0.0006506294
1567,-1.8000000000000003,-1.1,0.00042256713
1568,-1.8000000000000003,-1.0,0.0002882406
1569,-1.8000000000000003,-0.8999999999999999,0.00021573156
1570,-1.8000000000000003,-0.7999999999999998,0.00018473715
1571,-1.8000000000000003,-0.7,0.00018441677
1572,-1.8000000000000003,-0.5999999999999999,0.00021187961
1573,-1.8000000000000003,-0.5,0.00026991963
1574,-1.8000000000000003,-0.3999999999999999,0.00036489964
1575,-1.8000000000000003,-0.2999999999999998,0.0005065352
1576,-1.8000000000000003,-0.19999999999999996,0.00070590526
1577,-1.8000000000000003,-0.09999999999999987,0.0009750053
1578,-1.8000000000000003,0.0,0.0013262928
1579,-1.8000000000000003,0.10000000000000009,0.0012490451
1580,-1.8000000000000003,0.20000000000000018,0.0011560619
1581,-1.8000000000000003,0.30000000000000027,0.001060456
1582,-1.8000000000000003,0.40000000000000036,0.00095650554
1583,-1.8000000000000003,0.5,0.0008401051
1584,-1.8000000000000003,0.6000000000000001,0.00070887804
1585,-1.8000000000000003,0.7000000000000002,0.00056319684
1586,-1.8000000000000003,0.8000000000000003,0.0004074201
1587,-1.8000000000000003,0.9000000000000004,0.0002514124
1588,-1.8000000000000003,1.0,0.00011268258
1589,-1.8000000000000003,1.1,1.8961728e-05
1590,-1.8000000000000003,1.2000000000000002,9.432435e-06
1591,-1.8000000000000003,1.3000000000000003,0.00013692677
1592,-1.8000000000000003,1.4000000000000004,0.0004679337
1593,-1.8000000000000003,1.5,0.0010798126
1594,-1.8000000000000003,1.6,0.0020557046
1595,-1.8000000000000003,1.7000000000000002,0.003475979
1596,-1.8000000000000003,1.8000000000000003,0.005406782
1597,-1.8000000000000003,1.9000000000000004,0.0078873485
1598,-1.8000000000000003,2.0,0.01091858
1599,-1.9000000000000004,-2.0,0.008780256
1600,-1.9000000000000004,-1.9,0.0066341907
1601,-1.9000000000000004,-1.8,0.004906036
1602,-1.9000000000000004,-1.7,0.0035703927
1603,-1.9000000000000004,-1.6,0.0025782362
1604,-1.9000000000000004,-1.5,0.0018026158
1605,-1.9000000000000004,-1.4,0.0011488199
1606,-1.9000000000000004,-1.2999999999999998,0.0007174313
1607,-1.9000000000000004,-1.2,0.00044487417
1608,-1.9000000000000004,-1.1,0.00028077513
1609,-1.9000000000000004,-1.0,0.00018734485
1610,-1.9000000000000004,-0.8999999999999999,0.00013899803
1611,-1.9000000000000004,-0.7999999999999998,0.00012011081
1612,-1.9000000000000004,-0.7,0.00012335926
1613,-1.9000000000000004,-0.5999999999999999,0.0001469627
1614,-1.9000000000000004,-0.5,0.00019415468
1615,-1.9000000000000004,-0.3999999999999999,0.00027110428
1616,-1.9000000000000004,-0.2999999999999998,0.00038606673
1617,-1.9000000000000004,-0.19999999999999996,0.00054854155
1618,-1.9000000000000004,-0.09999999999999987,0.0007690862
1619,-1.9000000000000004,0.0,0.0007421002
1620,-1.9000000000000004,0.10000000000000009,0.0006711781
1621,-1.9000000000000004,0.20000000000000018,0.0006059408
1622,-1.9000000000000004,0.30000000000000027,0.00054170936
1623,-1.9000000000000004,0.40000000000000036,0.00047492236
1624,-1.9000000000000004,0.5,0.00040283054
1625,-1.9000000000000004,0.6000000000000001,0.00032436848
1626,-1.9000000000000004,0.7000000000000002,0.00024010986
1627,-1.9000000000000004,0.8000000000000003,0.00015445054
1628,-1.9000000000000004,0.9000000000000004,7.531047e-05
1629,-1.9000000000000004,1.0,1.7024577e-05
1630,-1.9000000000000004,1.1,1.7881393e-06
1631,-1.9000000000000004,1.2000000000000002,6.131828e-05
1632,-1.9000000000000004,1.3000000000000003,0.00023984909
1633,-1.9000000000000004,1.4000000000000004,0.00059417635
1634,-1.9000000000000004,1.5,0.0011944622
1635,-1.9000000000000004,1.6,0.0021201447
1636,-1.9000000000000004,1.7000000000000002,0.0034555867
1637,-1.9000000000000004,1.8000000000000003,0.005279936
1638,-1.9000000000000004,1.9000000000000004,0.007655725
1639,-1.9000000000000004,2.0,0.010616891
1640,-2.0,-2.0,0.008313507
1641,-2.0,-1.9,0.006298296
1642,-2.0,-1.8,0.004631065
1643,-2.0,-1.7,0.0031489134
1644,-2.0,-1.6,0.0020691976
1645,-2.0,-1.5,0.0013179034
1646,-2.0,-1.4,0.0008145273
1647,-2.0,-1.2999999999999998,0.0004918575
1648,-2.0,-1.2,0.0002939105
1649,-2.0,-1.1,0.00017851591
1650,-2.0,-1.0,0.00011497736
1651,-2.0,-0.8999999999999999,8.366257e-05
1652,-2.0,-0.7999999999999998,7.2561204e-05
1653,-2.0,-0.7,7.663667e-05
1654,-2.0,-0.5999999999999999,9.544939e-05
1655,-2.0,-0.5,0.00013193488
1656,-2.0,-0.3999999999999999,0.00019162893
1657,-2.0,-0.2999999999999998,0.0002817884
1658,-2.0,-0.19999999999999996,0.00041050464
1659,-2.0,-0.09999999999999987,0.00040765852
1660,-2.0,0.0,0.0003400445
1661,-2.0,0.10000000000000009,0.00028700382
1662,-2.0,0.20000000000000018,0.00024399161
1663,-2.0,0.30000000000000027,0.000206016
1664,-2.0,0.40000000000000036,0.00016883016
1665,-2.0,0.5,0.00013126433
1666,-2.0,0.6000000000000001,9.3117356e-05
1667,-2.0,0.7000000000000002,5.5991113e-05
1668,-2.0,0.8000000000000003,2.3297966e-05
1669,-2.0,0.9000000000000004,2.5853515e-06
1670,-2.0,1.0,5.2452087e-06
1671,-2.0,1.1,4.9471855e-05
1672,-2.0,1.2000000000000002,0.00016073883
1673,-2.0,1.3000000000000003,0.0003752336
1674,-2.0,1.4000000000000004,0.00074085593
1675,-2.0,1.5,0.0013184249
1676,-2.0,1.6,0.0021804944
1677,-2.0,1.7000000000000002,0.0034087077
1678,-2.0,1.8000000000000003,0.0050874054
1679,-2.0,1.9000000000000004,0.00729426
1680,-2.0,2.0,0.010088369


==> num_results/symbol_detection/BER+BMI_over_ebno_N4_BPSK_extrinsic.csv <==
,Eb/N0,BMI NMP,BER NMP,BMI APP,BER APP,BMI BP,BER BP,BMI CCCP,BER CCCP
0,0.0,0.6651929,0.09713713,0.6685268,0.09614478,0.66674477,0.09630239,0.666879,0.0961737
1,0.5,0.7034452,0.084871344,0.70721596,0.08380057,0.7042648,0.08418774,0.7049691,0.08383888
2,1.0,0.7385929,0.07405684,0.7452236,0.07192818,0.7403852,0.07265476,0.74226457,0.07198381
3,1.5,0.7743488,0.063135505,0.7823146,0.060637895,0.77483535,0.06179758,0.7784931,0.060711212
4,2.0,0.81001145,0.052346002,0.8173639,0.050203525,0.8066498,0.05183941,0.812621,0.050303858
5,2.5,0.8432694,0.042502016,0.84990495,0.040723197,0.8355275,0.042844757,0.8441432,0.040846456
6,3.0,0.8732171,0.03384618,0.8797116,0.03221467,0.86155397,0.034813683,0.87292886,0.03236023
7,3.5,0.8993375,0.026492104,0.9061506,0.024826162,0.884189,0.027851831,0.8983759,0.02500095
8,4.0,0.9217105,0.02031712,0.92885673,0.018583806,0.903466,0.021981545,0.9201534,0.018781696
9,4.5,0.940538,0.015231891,0.94776434,0.013486605,0.9195165,0.017168146,0.93831235,0.013697026
10,5.0,0.9561346,0.0110882,0.96308136,0.009422449,0.9325818,0.013306235,0.95302504,0.009644601
11,5.5,0.9685608,0.0078493105,0.9748433,0.00636282,0.9430171,0.01034549,0.9644201,0.0065847305
12,6.0,0.97822225,0.005365275,0.9836252,0.0041000503,0.95110536,0.008140545,0.9729864,0.0043142703
13,6.5,0.9853354,0.00356235,0.98976564,0.0025353753,0.95750165,0.00652677,0.9791419,0.0027371952
14,7.0,0.99048847,0.002272335,0.9939638,0.0014775951,0.96264845,0.005362485,0.98351616,0.001661825
15,7.5,0.99394417,0.00142778,0.996608,0.00082852005,0.96663296,0.00455551,0.98644876,0.0009884901
16,8.0,0.99619126,0.000885375,0.9981978,0.00043513003,0.96988386,0.0039620353,0.98842525,0.000579335
17,8.5,0.99762166,0.00054489495,0.99910843,0.000215845,0.9726515,0.003517675,0.98978657,0.000336855
18,9.0,0.9984624,0.00034787,0.9995804,0.000100515,0.9748344,0.0031835553,0.99065965,0.00020753
19,9.5,0.9989783,0.00022961502,0.9998124,4.4440003e-05,0.97676057,0.0028917901,0.991319,0.00013426
20,10.0,0.9992855,0.00015970999,0.9999224,1.8425e-05,0.9784187,0.00263608,0.9918012,9.385e-05
21,10.5,0.9994772,0.000116400006,0.99997103,7.56e-06,0.9799252,0.00240409,0.9922041,6.991e-05
22,11.0,0.9996039,8.8705e-05,0.9999906,2.4150002e-06,0.98129886,0.0021861198,0.99252933,5.3885e-05
23,11.5,0.99967825,7.2055e-05,0.999997,7.4e-07,0.98247373,0.001988545,0.9927815,4.5800003e-05
24,12.0,0.99974096,5.812e-05,0.99999934,2.4500002e-07,0.9835787,0.00180334,0.9930158,4.3574997e-05
25,12.5,0.99977714,5.041e-05,0.9999998,8.4999996e-08,0.98460233,0.00162402,0.9932081,5.1665e-05
26,13.0,0.9998108,4.2835003e-05,1.0,1.5e-08,0.9855435,0.0014653801,0.9933804,6.7835e-05
27,13.5,0.99983186,3.6909998e-05,1.0,0.0,0.9864129,0.001315205,0.99350715,8.7270004e-05
28,14.0,0.9998596,2.9865001e-05,1.0,0.0,0.9872797,0.00117619,0.99364716,0.000110195004
29,14.5,0.99989545,2.1795e-05,1.0,0.0,0.9880013,0.0010611301,0.99373233,0.000148375
30,15.0,0.9999086,1.8730001e-05,1.0,0.0,0.988729,0.0009469251,0.993846,0.00020348
31,15.5,0.9998665,2.9039998e-05,1.0,0.0,0.98934,0.00085819507,0.99390864,0.00027246


==> num_results/symbol_detection/BER+BMI_over_ebno_N4_BPSK_extrinsic_constrainedBethe.csv <==
,Eb/N0,BMI NMP,BER NMP,BMI APP,BER APP,BMI BP,BER BP,BMI CCCP,BER CCCP
0,0.0,0.6658913,0.09676474,0.6685223,0.0961459,0.6667325,0.0963082,0.666866,0.096172795
1,0.5,0.704522,0.08436098,0.70734024,0.08372848,0.7043949,0.08411209,0.7050988,0.08376808
2,1.0,0.7419321,0.07265615,0.7452073,0.071933165,0.740372,0.07266195,0.7422448,0.0719898
3,1.5,0.7782096,0.061580233,0.7821479,0.060678214,0.77467275,0.06183206,0.77834123,0.060752865
4,2.0,0.81244415,0.051421206,0.81721777,0.050248727,0.80651677,0.051879633,0.812474,0.050346408
5,2.5,0.84410024,0.042214993,0.84983206,0.040750828,0.8354522,0.042876016,0.8440831,0.04087251
6,3.0,0.87301093,0.033973504,0.8797373,0.0322144,0.86154765,0.03481684,0.8729657,0.032358676
7,3.5,0.8984898,0.026856331,0.9061265,0.024833456,0.8841688,0.02787137,0.8983409,0.025009345
8,4.0,0.9206403,0.02073718,0.9288424,0.018592505,0.9034766,0.021993082,0.9201403,0.018787256
9,4.5,0.9395313,0.01561052,0.9478287,0.013477805,0.9195236,0.017159674,0.93836755,0.0136890905
10,5.0,0.9551396,0.01142178,0.9630302,0.0094408905,0.93250847,0.013319084,0.9529888,0.0096600745
11,5.5,0.9676894,0.008128886,0.97487205,0.0063536703,0.94281244,0.010369806,0.9643842,0.0065780994
12,6.0,0.97735953,0.00564062,0.98359126,0.00410812,0.95110846,0.0081398655,0.97296125,0.004326085
13,6.5,0.9845151,0.003828125,0.9897899,0.002531325,0.95754343,0.006525595,0.9791543,0.0027294701
14,7.0,0.98962444,0.002552495,0.993952,0.001487085,0.96261,0.0053725597,0.9835144,0.00166867
15,7.5,0.9931153,0.001685185,0.9966047,0.00082754,0.9665932,0.00456306,0.9864428,0.0009896151
16,8.0,0.9954668,0.001099475,0.9981989,0.00043581502,0.9699125,0.00395828,0.98843634,0.00057636504
17,8.5,0.9970077,0.00071647007,0.9991015,0.00021526999,0.9725147,0.0035312402,0.9897365,0.000340235
18,9.0,0.99805105,0.00045768,0.99958074,9.998501e-05,0.97485095,0.0031810151,0.9906683,0.00020648999
19,9.5,0.9987159,0.00029893502,0.9998118,4.5725003e-05,0.9767735,0.0028889652,0.9913232,0.00013615
20,10.0,0.9991636,0.00019214502,0.99992305,1.844e-05,0.9784576,0.0026347751,0.9918102,9.45e-05
21,10.5,0.9994417,0.000125705,0.9999712,7.0550004e-06,0.9799203,0.002403725,0.9921977,7.106001e-05
22,11.0,0.9996188,8.3855e-05,0.99999005,2.385e-06,0.98131245,0.00218136,0.9925534,5.412e-05
23,11.5,0.9997312,5.8485e-05,0.9999975,6.6499996e-07,0.98248494,0.001986915,0.99280316,4.5605e-05
24,12.0,0.99978936,4.6335e-05,0.99999946,1.9500001e-07,0.98361564,0.001793695,0.99301624,4.4985e-05
25,12.5,0.9998338,3.7050002e-05,0.99999994,4e-08,0.98463184,0.001618995,0.9932189,5.182e-05
26,13.0,0.9998597,3.0995e-05,1.0,2e-08,0.9856062,0.0014565751,0.99339837,6.5295e-05
27,13.5,0.99987376,2.7725002e-05,1.0,0.0,0.9864381,0.0013145551,0.9935153,8.5855005e-05
28,14.0,0.99991167,1.882e-05,1.0,0.0,0.98725015,0.0011799451,0.99363494,0.000108575005
29,14.5,0.99995404,9.415e-06,1.0,0.0,0.9880585,0.0010546801,0.99375457,0.000148665
30,15.0,0.99998295,3.425e-06,1.0,0.0,0.9886863,0.00095216505,0.9938219,0.000204235
31,15.5,0.9999938,1.55e-06,1.0,0.0,0.9893499,0.00085673505,0.9939024,0.00027036


==> num_results/symbol_detection/BER+BMI_over_ebno_N4_BPSK_momentumBP.csv <==
,Eb/N0,BMI momentumBP,BER momentumBP,BMI APP,BER APP,BMI CCCP,BER CCCP
0,0,0.6658087,0.0969141,0.6686427,0.09608322,0.66696465,0.096110016
1,0.5,0.70375067,0.08474445,0.70712125,0.08384052,0.7049006,0.08388117
2,1,0.7410636,0.073071845,0.7451249,0.071978375,0.7421852,0.07202285
3,1.5,0.77710813,0.062059678,0.782004,0.06076725,0.7781775,0.0608399
4,2,0.8112729,0.051888227,0.817153,0.050258096,0.81238717,0.050355896
5,2.5,0.8431621,0.042611822,0.85016483,0.04062833,0.84436107,0.040738847
6,3,0.87161267,0.034488175,0.87983257,0.032181498,0.87306786,0.032333322
7,3.5,0.8964093,0.0274766,0.9060414,0.024852924,0.89825606,0.025022898
8,4,0.91792494,0.021510448,0.92892444,0.018575823,0.9202554,0.018773
9,4.5,0.9355774,0.016562449,0.9478131,0.013466398,0.9383698,0.013682049
10,5,0.9498181,0.0126477,0.9630909,0.00942775,0.95302653,0.009651424
11,5.5,0.96067214,0.009668774,0.97483593,0.00635275,0.9643521,0.006577774
12,6,0.96905625,0.0073931995,0.9836705,0.0040935497,0.97303814,0.0043084
13,6.5,0.97503895,0.0057344995,0.9897939,0.0025295748,0.97914475,0.0027360748
14,7,0.9793835,0.0045816246,0.99395096,0.0014824998,0.98346657,0.00167255
15,7.5,0.98266876,0.003758875,0.99659467,0.000829425,0.98645544,0.000987725
16,8,0.9848425,0.0032203,0.99822605,0.000432825,0.98844814,0.00057624996
17,8.5,0.9866303,0.0028439998,0.9990949,0.0002172,0.9897601,0.00034054997
18,9,0.9879235,0.00260365,0.9995755,0.00010214999,0.990697,0.0002076
19,9.5,0.98887324,0.0024404498,0.99981,0.000044499997,0.9913151,0.00013555
20,10,0.98973036,0.0022946498,0.999929,0.00001735,0.9918385,0.000091925
21,10.5,0.9903931,0.0022201499,0.9999715,0.000006575,0.9921889,0.000072049996
22,11,0.9909726,0.002157925,0.999991,0.0000022749998,0.99249715,0.000055274995
23,11.5,0.99156874,0.0020804,0.9999966,0.00000094999996,0.9928002,0.000046
24,12,0.99197674,0.002054775,0.9999989,0.00000029999998,0.99298495,0.000042949996
25,12.5,0.99242735,0.00200825,0.9999997,0.000000049999997,0.9932121,0.000053875
26,13,0.99278504,0.0019955998,1,0,0.99336547,0.000067975
27,13.5,0.9931439,0.0019615998,1,0,0.9935414,0.00008507499
28,14,0.9934532,0.0019497249,1,0,0.9936573,0.00011132499
29,14.5,0.99365455,0.0019505249,1,0,0.9936993,0.00015045
30,15,0.993927,0.0019323499,1,0,0.9938615,0.00020687499
31,15.5,0.9941214,0.001936225,1,0,0.9939358,0.00026937498
32,16,0.9942935,0.0019251248,1,0,0.9939892,0.00033435


==> num_results/symbol_detection/BER+BMI_over_ebno_N4_BPSK_ref+nonextrinsic.csv <==
,Eb/N0,BMI NMP,BER NMP,BMI APP,BER APP,BMI BP,BER BP,BMI CCCP,BER CCCP
0,0.0,0.6661327,0.09676087,0.6685109,0.09615732,0.6667213,0.09631663,0.66685516,0.096182644
1,0.5,0.70525587,0.084227405,0.7072989,0.083760194,0.7043467,0.08414861,0.7050509,0.08379738
2,1.0,0.7433085,0.07233889,0.7453743,0.07189581,0.74054164,0.07262212,0.74240786,0.07194917
3,1.5,0.77986884,0.061150476,0.78221124,0.06064765,0.774753,0.061804287,0.778405,0.06072077
4,2.0,0.8145782,0.050805256,0.81731427,0.050205465,0.8066286,0.051839616,0.8125655,0.050307006
5,2.5,0.8468444,0.041398022,0.84997004,0.040708087,0.835609,0.042825975,0.8442288,0.040826168
6,3.0,0.8761801,0.033013925,0.87963223,0.032241434,0.8614014,0.034843165,0.87284636,0.03239451
7,3.5,0.9024405,0.025661081,0.90604794,0.02485997,0.8840838,0.027881661,0.89828175,0.02503231
8,4.0,0.9251796,0.019421235,0.92880565,0.018612755,0.9034439,0.02200951,0.92012835,0.018809479
9,4.5,0.94429684,0.014260195,0.94779885,0.013473725,0.91953886,0.017161526,0.9383401,0.013687486
10,5.0,0.95979524,0.010155195,0.96303976,0.009439155,0.93249553,0.013328075,0.9529866,0.009663246
11,5.5,0.97192466,0.0069904053,0.9748687,0.0063445554,0.943048,0.010333099,0.9644394,0.006571295
12,6.0,0.9809966,0.0046673347,0.98361665,0.004098025,0.9510914,0.00813926,0.9729695,0.00431171
13,6.5,0.9875418,0.00302013,0.98979604,0.002525805,0.9575741,0.0065192054,0.97918427,0.0027292601
14,7.0,0.99209946,0.00189055,0.9939661,0.00147871,0.96262795,0.0053611053,0.9835107,0.0016616251
15,7.5,0.9951319,0.001155825,0.99659276,0.000830465,0.9666602,0.0045495904,0.98646015,0.0009914101
16,8.0,0.99710435,0.00068495504,0.99819446,0.00043768997,0.9699186,0.003960745,0.9884396,0.000579585
17,8.5,0.9983194,0.00039702,0.99910206,0.000216125,0.9726326,0.0035202352,0.9897859,0.00033887
18,9.0,0.9990503,0.0002242,0.9995776,0.000100275,0.9747385,0.0031953352,0.99064416,0.000207245
19,9.5,0.9994711,0.000125305,0.9998141,4.5005003e-05,0.97676766,0.0028913452,0.9913056,0.00013453
20,10.0,0.99970883,6.8010006e-05,0.99992454,1.8235001e-05,0.9784272,0.0026386452,0.9918044,9.384e-05
21,10.5,0.99984187,3.6809997e-05,0.9999719,6.7550004e-06,0.97994804,0.002401285,0.99220926,7.041e-05
22,11.0,0.9999125,2.0735e-05,0.99998945,2.5999998e-06,0.98131514,0.0021819302,0.9925262,5.382e-05
23,11.5,0.9999523,1.1030001e-05,0.9999968,8.75e-07,0.98248607,0.001983935,0.9927971,4.5185003e-05
24,12.0,0.99997675,5.46e-06,0.99999917,2.7000002e-07,0.9835537,0.001804665,0.9930048,4.3985e-05
25,12.5,0.9999884,2.825e-06,0.9999998,1.05000005e-07,0.9846263,0.001626685,0.9932034,5.127e-05
26,13.0,0.99999416,1.38e-06,1.0,0.0,0.98551995,0.0014678901,0.99336785,6.5985e-05
27,13.5,0.99999636,8.65e-07,1.0,1e-08,0.9864256,0.0013174351,0.9935213,8.367e-05
28,14.0,0.9999971,7.25e-07,1.0,0.0,0.987233,0.00118283,0.99363655,0.000110935
29,14.5,0.99999547,1.2500001e-06,1.0,0.0,0.98802894,0.001054845,0.99375063,0.000148785
30,15.0,0.9999843,3.815e-06,1.0,0.0,0.98873043,0.0009471701,0.99382585,0.00020487
31,15.5,0.9999293,1.5680002e-05,1.0,0.0,0.98938143,0.000855765,0.9939117,0.000269745

